Measuring the Effectiveness of Privacy Policies for Voice Assistant Applications

Voice Assistants (VA) such as Amazon Alexa and Google Assistant are quickly and seamlessly integrating into people's daily lives. The increased reliance on VA services raises privacy concerns such as the leakage of private conversations and sensitive information. Privacy policies play an important role in addressing users' privacy concerns and informing them about the data collection, storage, and sharing practices. VA platforms (both Amazon Alexa and Google Assistant) allow third-party developers to build new voice-apps and publish them to the app store. Voice-app developers are required to provide privacy policies to disclose their apps' data practices. However, little is known whether these privacy policies are informative and trustworthy or not on emerging VA platforms. On the other hand, many users invoke voice-apps through voice and thus there exists a usability challenge for users to access these privacy policies. In this paper, we conduct the first large-scale data analytics to systematically measure the effectiveness of privacy policies provided by voice-app developers on two mainstream VA platforms. We seek to understand the quality and usability issues of privacy policies provided by developers in the current app stores. We analyzed 64,720 Amazon Alexa skills and 2,201 Google Assistant actions. Our work also includes a user study to understand users' perspectives on VA's privacy policies. Our findings reveal a worrisome reality of privacy policies in two mainstream voice-app stores, where there exists a substantial number of problematic privacy policies. Surprisingly, Google and Amazon even have official voice-apps violating their own requirements regarding the privacy policy.

==> images/alexa_skills_policy_words_sentences_count_2.csv <==
,name,words_count,sentences_count
0,Town of Apex,0,0
1,Steal of the week,0,0
2,Smart TV Voice Control,3,1
3,Aqara Home,3,1
4,Insurance Advisor,5,1
5,HellYeah,7,1
6,On this day in Blues history,7,1
7,Project Nursery Smart Soother,9,1
8,Voice Capsule,10,1
9,Activity Book,10,1
10,Sky Tuner,11,2
11,New Jersey Business,12,1
12,clean air check,12,1
13,Story Time,13,1
14,Area 51,13,1
15,Jerusalem Hub - Startup and tech briefing,14,2
16,Our Society,14,1
17,FODMAP Diet,15,2
18,SayStream,16,2
19,Wonder Do It,16,2
20,Eddy Voice Remote,16,1
21,Voiply Assistant,17,1
22,Synonym Quiz,18,1
23,mySportingActivity,19,1
24,"Noa • Journalism, narrated",20,2
25,Fortnite Stats: Unofficial,20,2
26,The Tickle Monster Game!,21,3
27,Ezekiel 25:17,21,2
28,Real Estate Podcast,22,1
29,Daily Intentional Journal Prompts,22,1
30,GroupDentistryNow.com Weekly Flash Briefing,22,1
31,Passive income tips,22,1
32,Bo Knows Real Estate,22,1
33,Hawaii Things To Do,22,1
34,Rving tv,22,1
35,Cooking Recipes,22,1
36,Hawaii Surf Report,22,1
37,How To Make Money from Home,22,1
38,Affirmation Flash,22,1
39,Daily Dog Training Tips,22,1
40,Social Media Tips,22,1
41,Beauty Tips,22,1
42,Particle Smart Home Bridge,23,2
43,Meep Personal News Radio,24,3
44,MommySays,24,2
45,Ohio Fun Facts,24,2
46,Mommy-gram,25,1
47,Daddy-gram,25,1
48,Our Ability Connect,25,1
49,home remedies,27,2
50,Scavenger Hunt,27,2
51,90-Second Drill,28,3
52,Tweeter-in-Chief,28,3
53,MusicCast Smart Home,28,3
54,Moody Muslim,29,3
55,Panasonic TV,29,2
56,Ayah Of The Day,29,3
57,Indian Flute,30,2
58,CoffeeHelper,31,2
59,Rock Jar,31,2
60,Mosaic,32,1
61,Senior Portal,32,2
62,OhioHealth,33,3
63,"Kids Jokes, Knock Knocks & Riddles",33,3
64,Trivia Talk,33,3
65,buzzwords.news,33,3
66,Greenlite Smart Home,33,1
67,autobotAI,33,3
68,GOGOBOT,33,3
69,Cat Raiser,33,3
70,Bugle Call Alarm,33,3
71,AxisSmart,33,3
72,Western River Flows,33,3
73,Winning Numbers for New York Take 5,33,1
74,ThirdReality,34,1
75,Word Genius,34,2
76,Joe Costello Says,35,1
77,Cat Feeder,36,2
78,Heavens-Above,37,2
79,Buckeye Football Calendar,39,2
80,Mount Kelvin,39,2
81,Bluetooth Headphones Guide,41,3
82,Menorah Aid,41,3
83,New York City Garbage and Recycling Pickup,41,3
84,Flat Earth,42,3
85,Blog Helper,42,3
86,Buckeye Football Trivia,43,2
87,TestSmartHome,43,4
88,Compound Interest,43,3
89,Adjudicator DiceBot,44,4
90,Atmosphere for Healing (Video Show),45,1
91,Ergomotion Smart Bed,45,2
92,South Bay Smart Base,45,2
93,Mail Reader,45,3
94,One Million,45,3
95,Backing Buddy,45,2
96,clear list,46,3
97,TechLife,46,2
98,Voice Pad (Dictation),46,3
99,Your Eyes,46,1
100,Speed Tap,46,3
101,List Assistant,46,3
102,Tamil FM,47,3
103,EV Car,47,4
104,Arabian FM,47,3
105,Punjabi FM,47,3
106,Life Stories!,47,8
107,My Tesla (Unofficial),47,4
108,Dog Whisperer,48,5
109,Plum,48,3
110,SMRT Logic,49,4
111,Daily Positivity,49,1
112,Mount Washington Observatory Weather,50,3
113,Starship Captain's Log Two,50,1
114,Movie Quiz,52,4
115,My Disney Visit,53,1
116,Mandarin Tutor,53,2
117,Wake Up Clock,53,1
118,Proscenic Robotic,54,1
119,Gentle Reader Flash Briefing,54,5
120,Zego Home,54,2
121,My Notebook note taking skill,54,4
122,My Air Quality,55,5
123,Personal Branding Mastery,56,3
124,Olabot,56,7
125,Atmo,57,4
126,Blood Pressure Log,58,3
127,Kitchen Scale,58,3
128,Nate Doggerizer,59,1
129,HomeRepairAdvisor,59,3
130,Photo Recall,59,3
131,BestDateCalendar,59,1
132,International Space Station (ISS) Video Stream,59,1
133,International Space Station (ISS) HD Earth view,59,1
134,WineAdvisor,59,3
135,Space Station Cam,59,1
136,Mail Triage,60,4
137,BizTalk Market Tips,60,2
138,BizTalk Business Leaders,60,2
139,Movie Clips Trivia,61,4
140,FIBARO Smart Home Skill,61,6
141,Relay Hub,61,5
142,Pikachu Talk,63,1
143,News in Medicine - by PlexusMD,64,2
144,Spelling Champion,64,4
145,Restaurant Search,64,2
146,Luma WiFi,64,6
147,NATO Alphabet,64,3
148,Super High-Low,64,5
149,My Valet - Tesla Controller (Unofficial),64,3
150,Coffee shop,65,4
151,Babbling Brook,65,4
152,xhouse-smart-home,66,7
153,Blind Foundation,66,3
154,Disability News,67,10
155,Smart Packing,67,3
156,Get There On Time,67,2
157,Super Mathnado,67,10
158,Glucose Share,68,5
159,myStrom (unofficial),68,5
160,Fallout 4 Trivia,69,4
161,LaMusica,69,2
162,Toggl Timer,70,4
163,Living Healthy,70,4
164,Carly,70,4
165,Animal Sounds Quiz,71,3
166,Pivotal Tracker,71,4
167,My Ghost for Destiny 2,72,4
168,Smart Life Hacks,72,7
169,The Real Estate Influencer Buzz,73,7
170,SecureBriefing,74,2
171,Food Tracker,75,4
172,Personal Jukebox,76,5
173,Pomeranian facts and tips,76,2
174,Salus North America - Smart Home,76,3
175,The Daily Wire,76,4
176,Home Value,76,5
177,Newsbeat - Podcast of Insightful News Articles,77,10
178,Tell me why the market moved,77,5
179,Washing Line,78,4
180,Greenwich Time,78,6
181,Mini Moment of Calm,78,10
182,RiseUp Motivation,80,1
183,Koi Fish,80,11
184,BoatFace,80,3
185,A Short Bedtime Story,83,3
186,Short Bedtime Story,83,3
187,wulianSmart Home,84,4
188,Dwelo Smart Home,85,5
189,Shabbos Times,86,3
190,Aircraft Radar,87,5
191,ArchSearch,87,4
192,MQTT Smart Home,88,5
193,Should I Wear Pants ?,88,11
194,Random Famous Quotes en-US,89,5
195,Would You Rather,89,4
196,kids book,90,11
197,Drama!,90,8
198,Text To Voice,91,5
199,My assistant,92,6
200,"Stop, Breathe & Think",92,1
201,Sleep Superpower: Sleep Missions for Kids,92,1
202,RadioTunes (unofficial),92,6
203,My Pumpkin,92,4
204,Guided Meditation: Meditation of the Day for Calm,92,1
205,Zika Facts,92,6
206,Sweet Dreams: Sounds & Meditations for Sleep,92,1
207,"Meditation Timer: Relax, Focus & Sleep",92,1
208,Return To Sound,92,1
209,Bike Finder,93,8
210,Radio Rock On,93,4
211,Radio Italy Live,93,4
212,Veteran Transition Tips,93,4
213,Should I Wear Shorts ?,94,13
214,CPR,94,7
215,Digitally Imported (unofficial),94,6
216,Seattle Curb It,95,4
217,Wikipedia Search,95,6
218,Keto is easy,95,1
219,isite,96,2
220,Voice Memo,97,5
221,Sugar Daddy,97,5
222,Resolution Tracker,98,3
223,Blue Duck Scooters - Fly Wild,98,6
224,Time left for new year,98,4
225,Infinity Game,98,3
226,unofficial steam,98,6
227,My Love,98,6
228,Mr. Ledger,99,9
229,FortiRecorder,99,4
230,Catholic Canon Law,99,1
231,Kevin Presence Simulation To Deter Burglars,100,3
232,My Grocer,100,9
233,Electrical Geek,101,7
234,Smitch (Entertainment Devices - U.S),101,6
235,Smitch (U.S.),101,6
236,1-Minute Mindfulness | Peace One Minute at a Time,103,3
237,Ario,103,6
238,Whose turn is it?,104,6
239,Apex Legends Dropper,105,8
240,Video Game of the Day,105,7
241,I Hate You,105,8
242,Escape Alcatraz,105,8
243,Music Quote of the Day,106,3
244,Marriage After God Podcast,107,6
245,MyJournal,107,8
246,Daily Web Gems,107,4
247,Short Bedtime Stories,107,5
248,Salah Explorer,107,5
249,Heads Up!,107,3
250,Panasonic Blu-ray Disc Player,108,2
251,Daily Log,109,5
252,Email Pro,109,5
253,Adventure Island,109,3
254,KTVL News 10,109,1
255,Homebridge,110,3
256,NYC Subway Status,110,9
257,Acast,110,3
258,BMW Connected,112,8
259,Naughty Dice,112,7
260,Chore Tracker,112,6
261,Audio Hangman,112,7
262,Posted Messages,112,7
263,Audio Battleship,112,7
264,Mediktor,113,5
265,BMI guru,113,8
266,KBAK Bakersfield Now,115,1
267,My Beta Dexter,116,7
268,WTOV News 9,116,1
269,KRCR ABC Newschannel 7,116,1
270,My Cooler,116,8
271,Diazepam,116,8
272,My Gold Wallet,116,8
273,Workout Planner,117,6
274,justSmile,117,8
275,My Church Lynchburg,117,6
276,Gabapentin Information,119,8
277,Caséta and RA2 Select,119,6
278,Furosemide,119,8
279,Risk Management,119,3
280,WGME CBS 13 Portland News,119,1
281,Apothic Wines,121,5
282,Hip Hop Headlines,121,4
283,My Skeleton,121,4
284,Netflix (Fan Made) Movie of the Day,122,6
285,Live To Grind,122,4
286,KMEG Siouxland News,123,1
287,Doctor Pooch,124,7
288,BeachCast,124,2
289,Flag Trivia,124,3
290,KidsBrushYourTeethSong,124,1
291,PackardHome,125,4
292,ROFEX Prices,125,6
293,Logo Quiz,125,3
294,HomeLink,125,4
295,WLUK FOX 11,125,1
296,Warmind Network,125,5
297,CBS 21 News Harrisburg,125,1
298,Illumina,125,4
299,HomeConnect,125,4
300,The Sims,126,2
301,The Sims Stories,126,2
302,KBOI Idaho News,126,3
303,One Thing A Day,127,4
304,Guess My Age,127,4
305,Word Hacks,127,4
306,KHQA News,128,1
307,Coldwell Banker Gen Blue News,128,7
308,KMPH FOX 26 Fresno News,128,1
309,Latexite Driveway by Dalton Enterprises,128,8
310,WSBT 22 News,128,2
311,ABC7 DC News & Weather,128,2
312,Unique Daily Affirmations,128,8
313,Have I been pwned? for Alexa,129,10
314,CBS 6 News Albany,129,3
315,CBS 12 News South Florida,129,2
316,KRCG News,129,1
317,WJAC 6 News,129,3
318,FOX 45 Baltimore,129,2
319,KTVO News,130,1
320,WJAR NBC10 Providence,130,2
321,NTV News,131,1
322,Elephant Number Rememberer,131,7
323,Confessed Secrets,131,10
324,7 & 4 News,132,1
325,ABC 12 KTXS,132,2
326,Small Business Rocket Fuel,133,7
327,ABC 6 Columbus,133,1
328,WCTI NewsChannel12,133,1
329,News 3 Las Vegas,133,2
330,WPMI NBC 15,133,2
331,Domoticz Bridge,134,6
332,Local 12 Cincinnati,134,1
333,KUTV News Salt Lake City,134,1
334,the black sword,134,8
335,FOX 25 News Oklahoma,135,1
336,NBC25 FOX66 Mid-Michigan News,136,1
337,Healthy Text Scheduler,136,6
338,Saint Josemaría,136,10
339,NBC Montana,137,4
340,WLOS News 13,138,1
341,KFOX 14 News,138,1
342,ABC 15 News (South Carolina),138,1
343,Flair,139,2
344,Dr. G's Daily Health Tip,139,9
345,97.1 The Wave,139,2
346,Fortnite Voice,139,4
347,Baby Age,139,12
348,KATV Channel 7,140,3
349,KATU News,140,1
350,My Weather,140,9
351,Sertraline,142,7
352,Snow Emergency,143,7
353,13WHAM News Rochester,143,3
354,Kindness Counts,144,4
355,repeat my recipes,144,10
356,CBS Austin,144,2
357,people of the world,144,9
358,FOX 17 Nashville,144,1
359,Place Information,144,7
360,Phone Finder,145,13
361,KidsMD,146,6
362,On This Day,146,7
363,pYrogss,146,15
364,Tulsa's Channel 8,147,2
365,Anime Recommender,149,10
366,Living with Aiko,149,10
367,Pug's Adventures,149,10
368,SchoolMind,149,6
369,USmart Home,150,7
370,DOMI Radio,150,8
371,Homeopathy,150,10
372,My Speaker,151,6
373,Count ME,153,10
374,Code Counter,154,11
375,Resist events,155,10
376,My Weight Loss Coach,155,6
377,Celestial Pro,156,9
378,Shyft Auto,158,14
379,Is Caltrain Late (Unofficial App),158,17
380,HDL Smart Home,158,6
381,Joe Biden Quiz,159,11
382,Hero Quiz,159,14
383,Mueller report facts,159,11
384,CheckMyTrip,161,11
385,turbulence forecast,161,3
386,ABC 3340 Birmingham,162,2
387,Array by Hampton® Connected Door Lock,163,6
388,Top Games and More,164,2
389,Feel-Goodies,165,10
390,103.9 Jack FM Columbus,165,12
391,Beetle Moment Marketing Podcast (US),166,9
392,Dr. A.I. by HealthTap,167,5
393,AltBrains Basketball,168,11
394,Zen Buggy,168,10
395,Hisense Smart Air,169,8
396,Crypto Friend,169,8
397,GYANT,169,10
398,iHaper Home,171,5
399,Track My Dose,172,7
400,Bible Heroes,172,9
401,Blood Pressure Check,172,6
402,emberlight,173,6
403,PETKIT,173,6
404,Mighty Trivia - a guessing game for kids,176,12
405,Feels Like,176,9
406,Pushup Challenge 2019,178,4
407,Boloco,180,6
408,Weather Hat,180,10
409,Unofficial Star Wars Puns,181,10
410,Moshi Twilight,181,10
411,Mana Radio Live Entertainment,185,9
412,Tweet Bot,185,14
413,Multiplication Tutor,186,14
414,Best Sellers,186,14
415,Open Parking and Camera Violations in NYC,186,14
416,Top Stories,186,14
417,Unofficial Cash4Life Winning Numbers,186,14
418,Day Carrier,188,9
419,Score Tracker,188,11
420,Fertilizer Genie,188,9
421,The Hungry Cat,188,11
422,Spelling Samurai,188,11
423,The Hungry Dog,188,11
424,Half Staff?,188,11
425,SJSU News,190,9
426,SJSU Crime Watch,190,9
427,Sous Chef Recipes,192,13
428,Animal Game,195,9
429,Animal Detective,195,9
430,How's the Weather?,197,14
431,Rogue's Choice,198,10
432,The Magic Door,198,10
433,New Homes Charlotte,199,6
434,CHINATIMER,200,3
435,Flu Doctor,200,11
436,Acts of Kindness,201,9
437,FM-World Radios,201,6
438,Desert Financial,201,3
439,Medicine Geek,202,13
440,Ultimate Pokédex (Unofficial) by Magic Beagle,202,16
441,iPay QuickPay℠,203,8
442,Bible Memories,204,10
443,WNYC Flash Briefing,204,3
444,Memory Game,205,13
445,Natal Charts,205,10
446,Animal Sounds,206,9
447,Big Fart,206,9
448,HQ2 Vegas,206,11
449,Doggy Math,207,8
450,GEN | Genetic Engineering & Biotechnology News,208,9
451,Node-RED,210,6
452,Rowan U,211,12
453,Psychic Radio,213,6
454,Appointment Assistant for Outlook (unofficial),213,10
455,Dreams and Dreaming,213,10
456,Just The Temperature,214,13
457,MCTV,215,6
458,ŠKODA Connect,215,2
459,Conway,215,6
460,GVTC,215,6
461,CCI,215,6
462,Math Game,216,10
463,When is My Train,216,10
464,Woox home,217,6
465,How Far,219,10
466,Bond Bridge,219,11
467,Bond Home,219,11
468,Quick List,220,10
469,1Home for KNX and Loxone,224,6
470,Wear Assistant,225,11
471,Stormy Weather,226,17
472,My Morning Mantra,226,17
473,The Office Trivia,226,17
474,Simple Meditation,226,17
475,The Hair Dryer,226,17
476,Beach Weather,226,17
477,Home Wifi,226,24
478,Fake Shower,226,17
479,Rainy Weather,226,17
480,The Fan Noise,226,17
481,Watt Wrangler,227,15
482,My Crypto Wallet,229,16
483,Radio Paradise,230,10
484,Bourbon Cocktails,230,11
485,Pinot Pairs,231,11
486,EWTN,233,5
487,Radio Sai - all streams,235,11
488,Master Class,236,4
489,Marketing Companies in Las Vegas,236,4
490,Good Morning Buddy,237,15
491,Baby Stats,238,19
492,HOSA Health Tips,238,7
493,ABC News 4 (South Carolina),240,2
494,Milk the Monster,241,12
495,RosterBuster RosterBot,241,13
496,Weight loss tips,243,11
497,Insulin Calculator,244,20
498,Tinnitus Therapy,246,20
499,Naughty Or Nice Quiz,247,13
500,Grocery Bag (List),247,11
501,HitBound Radio,247,51
502,Average ER Wait Time for hospitals around you,251,18
503,abode,251,13
504,mydlink Home - Optimized for Smart Home,251,8
505,D-Link Wi-Fi,251,8
506,mydlink Smart,251,8
507,Airplane Spotter,252,17
508,Period Track,252,12
509,Family Home Evening Assignments,253,6
510,Senior Squat Workout - 5-minute squat routine,253,18
511,Musical Ear Training,253,14
512,Chu Chu Train,254,13
513,Scripture Box,255,14
514,elephant trivia,256,10
515,Daily Zen Quotes,256,14
516,WAYO,256,12
517,Mystery Mayhem: Robberty at Drinker Bank,257,14
518,Guest Reception,257,12
519,60 Second Docs,258,21
520,Bible Flash Brief,259,14
521,Puzzles 'n' Riddles,260,14
522,I am bored,260,14
523,FordPass,261,1
524,Baby Go Time,262,10
525,Jingle Bail Out,264,13
526,Eddy Smart Home,264,15
527,Ketra,267,6
528,Movie Rating,267,15
529,Maid White,269,7
530,Axial Control,269,14
531,Restaurant Finder,269,10
532,Waste Guru,269,15
533,Overwatch League Standings,271,15
534,The Transit Oracle (Bus Predictions for SF Muni),271,15
535,Connect Control for Spotify,273,13
536,Daily Horoscope,274,14
537,The Supreme Law,274,16
538,Fit-Rex,274,13
539,WiFi Code,274,14
540,Gen Z with Mackenzie,275,14
541,Pet Buddy,276,16
542,Virtual Vacation,276,16
543,CueFit,277,12
544,birthday reminder,277,14
545,Name Rabbit - Pick a Random Person from a Group,278,15
546,Cielo Smart Home,278,10
547,Hack Me,279,29
548,JW Language Count,280,16
549,CBS19 News,280,11
550,Calm My Dog,280,16
551,Ninja Escape the Castle Game,281,19
552,Personality Test (Tell the real you),281,19
553,Landmark Trials Quiz,282,21
554,CorConsult Rx,282,21
555,Aberto Sonorus - Android App Launching From Alexa,283,14
556,Rock Paper Scissors Lizard Spock,283,14
557,Fetch,283,18
558,Personal Trainer: Home workouts for a fit body,284,12
559,Mr Fox,284,9
560,Old Time Radio v2,284,14
561,Inspire Me,284,14
562,Voice Coder,284,9
563,Animal Spirit,285,14
564,Crucial Talks Podcast,286,16
565,Playlist Manager,287,16
566,Air Traffic Control,287,16
567,Townsmith: Fame or Fortune,287,14
568,The Briefing Flash News,287,14
569,The Before Or After Game,288,16
570,Quick Remote,288,14
571,Discord.app (unofficial),288,18
572,Myra the Health Coach,289,16
573,Burglar Deterrent,290,16
574,Trumpcaster,292,16
575,My Pizzeria,292,14
576,What's New on Amazon Prime Video (Unofficial),292,16
577,Tesla Cockpit (Unoffical),292,10
578,What's new on Hulu,292,16
579,What's new on HBO Unofficial,292,16
580,What's New on Netflix Unofficial,292,16
581,Story Maker,293,16
582,Daily Tide Charts,293,13
583,Category Facts,293,13
584,Stellar Wi-Fi,294,13
585,Sit Up Workout,294,16
586,Slot Machine,294,10
587,SkyBell,294,13
588,HiFit | #1 Home Workouts Skill,294,16
589,Squat Workout,294,16
590,City of Raleigh,295,3
591,Event Scout,297,9
592,YAPI,298,1
593,ConnectSense,299,4
594,Bust A Fruit,300,13
595,Social Stats,300,17
596,Basement Bartle Productions,301,9
597,Box of Cats,301,13
598,Brain Workout,301,19
599,Nowruz,302,18
600,My Pet Rock,303,17
601,FanDuel: Pick 6,304,3
602,Cricket records,305,21
603,"Business, Marketing & Technology For Entrepreneurs",305,16
604,Daily Panchangam,305,7
605,SELCO,305,7
606,OmniRadio,306,20
607,CarLock,306,17
608,Get The Coast,306,11
609,Whack A Weasel,307,18
610,Wordscape,307,18
611,Tweech for Twitter,308,34
612,Dungeons & Dragons Dice Roller,309,8
613,Banana bread baker,310,16
614,Social Chatter Update: Social Media News,311,9
615,Air Quality,311,17
616,Kids Karaoke,312,7
617,Memphis Soul,312,12
618,The Best Fireplace Sounds,312,7
619,Bomb Squad,312,7
620,ASMR Darling,312,7
621,Rental Retreat,312,13
622,NYC Commuter Sky Weather,312,18
623,The Best Ocean Sounds,312,7
624,Christmas Carols,312,7
625,The Best Thunderstorm Sounds,312,7
626,Paranormal Prank,312,7
627,Red Riding Hood - Interactive story for kids,312,7
628,The Best Rain Sounds,312,7
629,My Events,312,18
630,Hansel and Gretel - Interactive Story for kids,312,7
631,FBee Smart Home,313,22
632,GuessACard,313,8
633,Zen Bot,313,4
634,Country Explorer,313,17
635,Grandfather Clock,315,16
636,Cuckoo Clock,315,16
637,Zen Chime,315,18
638,Big Ben,315,16
639,Movie Guesser,316,18
640,Crushing Motherhood Minute Flash Briefing,316,17
641,Gitbetter,316,22
642,Satori Sounds,316,12
643,Puppy Messenger,317,18
644,Family Tasks,319,16
645,Page the PA,319,21
646,Wake on Lan (WoL),319,15
647,Gillian's Health Minute,320,25
648,Drone Weather,321,17
649,Budget Bot,321,17
650,Bluey Facts,322,18
651,LIFX Optimized for Smart Home,322,2
652,Overwatch League,323,17
653,Aztech SmartLife,323,16
654,Voice Tic Tac Toe,323,20
655,iHomma Voice,323,21
656,Help Me Sleep: The 15 Minute Insomnia Cure,324,5
657,Relax Me - Progressive Muscle Relaxation,324,5
658,My Mediator,324,9
659,Atheist Affirmations,324,5
660,Death Match,324,5
661,World Mathematics League,326,21
662,Emma McGann Backstage,327,17
663,Room of Riddles,328,18
664,Veterans Health,328,19
665,Job Hunt,329,16
666,Remind Me,331,12
667,Onesie Bazaar - Share unneeded baby clothes,332,12
668,Success On Autopilot,333,6
669,Bagpipes,335,25
670,Little Da Vincis,336,14
671,Quotify,337,23
672,Buslink Vancouver,337,23
673,Dear Big Girls By Mikki Podcast,337,10
674,My Birthdays,338,20
675,Morning Prayer,338,16
676,Best Roomies,338,20
677,League of Legends Toolbelt,339,19
678,Utah Air Quality,339,9
679,Voice Command Module,340,20
680,21 Blackjack,340,26
681,Evening Prayer,340,16
682,Tennis MatchManager,341,19
683,PingPong Showdown,342,19
684,Starlanes,342,26
685,Sub War,342,26
686,6 Swords,342,26
687,6 Swords Lite,342,26
688,Demotivate Me,343,26
689,Name Nerd,343,26
690,Acoustic Tuner,343,26
691,Acoustic Chord,343,26
692,Acoustic Metronome,343,26
693,City Services,344,13
694,Knock Knock Jokes,344,26
695,Cat Facts,344,14
696,My own Metronome,345,18
697,Azimo,346,6
698,Magic Money Number,349,14
699,K5,349,13
700,7-Minute Workout,349,18
701,WM522,349,13
702,WP6,349,13
703,MBARI Ocean Soundscape,350,17
704,Sidekick,350,17
705,Sales Central,351,15
706,Copy Cats,351,3
707,Daily Sparkling AdvIce,351,6
708,Physician Finance Minute,351,26
709,Airthings,352,13
710,My Alice,353,18
711,CryptoCurrency,354,25
712,Miro,354,24
713,City Guide,355,18
714,Silver Linings,355,10
715,Compass Media Networks College Basketball,355,5
716,Life Hack of the Day,355,10
717,Patriot hobbyist smart home skill,356,23
718,Arch Mortgage Insurance,356,5
719,Detroit Water and Sewerage Department,356,16
720,My Song of the Day (Rock 2000-Today),357,19
721,Nonsmoker,357,10
722,The Voice Revolution,357,16
723,Voice Tickets,358,25
724,Skyworth Smart Voice,358,19
725,Oneness Rehoboth,358,19
726,Sound Shield :Insect repellent Wave.,359,14
727,Aurora Monkey,359,22
728,Vicki | control my computer,360,15
729,AI Socket,362,21
730,"Virginia Beach, Virginia Public Meetings",363,16
731,Snow Report,363,19
732,Toothbrush Time With Fun and Music,365,20
733,Lotz of Home Advice with Mark Lotz,365,12
734,Doodlegram,365,17
735,City of Ottawa Garbage Pickup Schedule,365,18
736,Two Cents,367,27
737,Litmor,367,27
738,Hazel's Spooky Adventures,367,18
739,Foscam Camera,368,17
740,Bike Genius,368,17
741,Kids Court,368,17
742,Freeze Dancers,368,17
743,Mindful Ninja Moves by Serve Conscious,370,19
744,Gwynedd Mercy Academy Elementary,370,11
745,Number Wizard,370,24
746,MCU Quotes Trivia,371,20
747,Wunder Shopping,371,21
748,Yoga International Meditations and Relaxations,371,14
749,Kids Listen,372,7
750,Connectiviot Smart Switch Skill,372,17
751,BibleTalk.tv,372,15
752,podcast master,372,22
753,Picture Guesser,373,17
754,Easy Math trivia,374,22
755,Newbie Log,375,19
756,One Minute Retirement Tip with Ashley,376,13
757,Climate Change with Scott Amyx,377,14
758,Name The Movie Trivia,377,23
759,Innovating with Scott Amyx,377,14
760,Puzzle Boy,380,15
761,Philips Air Purifier,381,7
762,Phone Tracker,385,17
763,Word Jumble,385,17
764,Fright Tonight,385,13
765,Baby Weight Tracker,385,15
766,Home Butler Smart Home,387,18
767,Lemonade stand,388,28
768,Home Butler,388,18
769,Next Episode,388,11
770,Tappecue Thermometer,389,18
771,Peak Performance (U.S.),389,18
772,Contiki: Pack My Bags,389,14
773,Bike Hunt,390,36
774,Let's Discuss,390,18
775,US Senator Bernie Sanders Latest Tweets,390,17
776,Natural Ambient Sounds: Grey Noise,390,17
777,Hillary Rodham Clinton's Latest Tweets,390,17
778,Five Decade Catholic Rosary,390,17
779,Natural Ambient Sounds: Black Noise,390,17
780,Dance Music,390,17
781,Pledge of Allegiance (US) Multiple Voice Options,390,17
782,Cat Relaxation Sounds,390,17
783,Homework Excuses,390,17
784,The Holy Bible Book of Revelation,390,17
785,U.S. Senator Kamala Harris' Latest Tweets,390,17
786,Single Decade Short Rosary,390,17
787,Pick who rides in the Front Seat,390,17
788,Pick who rides in the Middle Seat,390,17
789,U.S. Navy Flash Briefing,391,11
790,Q Actions,391,13
791,Weather Girl,393,15
792,Puzzle Runner Memory Game,393,16
793,WeatherBug,395,12
794,InstaNews,396,21
795,Crazy Stories,399,19
796,Tidy Housecleaning,400,12
797,my dry cleaner,400,12
798,J's Cleaner,400,12
799,Voice First AI,400,12
800,The Plaza Cleaners,400,12
801,Sudsies Cleaners,400,12
802,My Valentine,400,12
803,COOLTOUCH smart switch control,402,19
804,Free Music: Discover Great Songs by Genre,403,18
805,Zana AI,403,21
806,Who represents me in my government?,403,29
807,Star gazing,404,19
808,Catholic Daily,404,24
809,Mountain Top for Strava (Unofficial App),405,16
810,Moodbit,405,25
811,SSML Editor,406,10
812,Russia Investigation Facts,408,25
813,Sleep Sounds: Bird Sounds,410,20
814,Sleep Sounds: Windy Trees,410,20
815,Sleep Sounds: Distant Thunderstorm,410,20
816,Sleep Sounds: Wind Chimes,410,20
817,Sleep Sounds: Thunderstorm Sounds,410,20
818,Sleep Sounds: Heartbeat Sounds,410,20
819,Sleep Sounds: Washing Machine Sounds,410,20
820,Sleep Sounds: Dishwasher Sounds,410,20
821,Sleep Sounds: Clock Sounds,410,20
822,Sleep Sounds: Rainforest Sounds,410,20
823,Sleep Sounds: Fan Sounds,410,20
824,Sleep Sounds: Cat Sounds,410,20
825,Sleep Sounds: Windy Leaves,410,20
826,Sleep Sounds: City Sounds,410,20
827,Ambient Noise,410,20
828,Sound Loops,410,20
829,Sleep Sounds: Fountain Sounds,410,20
830,Sleep Sounds: Light Rain Sounds,410,20
831,Sleep Sounds: Underwater Sounds,410,20
832,Sleep Sounds: Forest Night,410,20
833,Sleep Sounds: Pink Noise,410,20
834,Sleep Sounds: Airplane Sounds,410,20
835,Sleep Sounds: Wind Sounds,410,20
836,Sleep Sounds: Oscillating Fan Sounds,410,20
837,Sleep Sounds: Heavy Rain Sounds,410,20
838,Sleep Sounds: Rain on a Tin Roof,410,20
839,Sleep Sounds: Ocean Sounds,410,20
840,Sleep Sounds: Waterfall Sounds,410,20
841,Relaxing Sounds,410,20
842,Sleep Sounds: Rain Sounds,410,20
843,Sleep Sounds: Hair Dryer Sounds,410,20
844,Sleep Sounds: Blizzard Sounds,410,20
845,Sleep Sounds: Shower Sounds,410,20
846,Sleep Sounds: Rain on a Tent,410,20
847,Spooky Halloween Sounds,410,20
848,Sleep Sounds: Dripping Water,410,20
849,Sleep Sounds: Clothes Dryer Sounds,410,20
850,Sleep Sounds: Fireplace Sounds,410,20
851,Sleep Sounds: Windy Meadow,410,20
852,Sleep Sounds: Space Deck,410,20
853,Sleep Sounds: Babbling Brook,410,20
854,Nature Sounds,410,20
855,Sleep Sounds: Brown Noise,410,20
856,Sleep Sounds: Rain on a Window,410,20
857,Sleep Sounds,410,20
858,Sleep Sounds: White Noise,410,20
859,Sleep Sounds: Dream Sounds,410,20
860,Sleep Sounds: Café Sounds,410,20
861,Sleep Sounds: Whale Sounds,410,20
862,Sleep Sounds: Cricket Sounds,410,20
863,Sleep Sounds: Owl Sounds,410,20
864,Sleep Sounds: Vacuum Sounds,410,20
865,Ambient Sounds,410,20
866,Sleep Sounds: Train Sounds,410,20
867,Sleep Sounds: Frog Sounds,410,20
868,Home Control Assistant,411,19
869,UPB Bridge,411,19
870,My Prayer Clock,412,22
871,Diwali Cracker Game,413,20
872,What's flying there?,413,14
873,Michigan Radio,413,26
874,Spine Chilling Halloween Sounds,413,20
875,Unofficial LA Transport,414,14
876,Creative Strategies,414,14
877,My Extra Brain,415,15
878,Geeklink,417,16
879,Voice First,417,12
880,automotive news,417,12
881,WiSilica Platform,418,17
882,WiSilica,418,17
883,CBC,419,10
884,APRS,419,21
885,Open Study - Biology,421,20
886,Rainforest Meditation,421,26
887,Singing Whales,421,26
888,Tasks In The Hand,422,25
889,calculate finesse,423,26
890,EarthQuake Near Me,424,23
891,The Tabernacle Choir at Temple Square,426,4
892,tweet info,426,19
893,The Sounds of the Planet,426,23
894,I Need a Gyro,427,14
895,Niagara SmartHub,430,24
896,Al the Dog Trainer,431,16
897,Chinchilla Facts,431,23
898,Delaware County District Library,431,22
899,Moon Calendar,431,23
900,FireFactSkill,431,23
901,Ice Pick Escape,431,23
902,Type Finder: Jungian Personality Type Quiz,431,23
903,iDid: Your Digital Avatar,433,18
904,Record-Journal - Things to Do Calendar,434,13
905,plum village meditation chant,434,16
906,CitySpark Events,434,13
907,Sharon Information,435,20
908,VOA News in Chinese,437,14
909,whose turn is it,438,31
910,Britney facts!,438,20
911,TV Episodes,439,31
912,My Pod,440,17
913,Cook Seafood,440,18
914,How's the Market doing today?,440,8
915,Greet My Guest,443,24
916,Math Mania,444,20
917,Eight Sleep,445,7
918,Hue,446,7
919,Lingo Trip,447,14
920,Physics Systems Server,447,28
921,Prayer Times,448,24
922,Grammar Pirates,450,20
923,International Space Station Pass Times,450,16
924,My Phone,451,32
925,Eton,453,26
926,Crafting Coach,453,22
927,Sisense,454,7
928,TDV (Teen Dating Violence) Quiz,454,19
929,Cork's Red FM,455,21
930,PATH Alerts,456,16
931,Capital One,457,14
932,Holy Quraan,458,24
933,The Prayer Book,460,15
934,ZEEQ by REM-Fit,461,14
935,Able Style,461,23
936,Recommend me,462,11
937,BurgessBEARSkill,463,23
938,My Monthly Calendar,464,23
939,Serve More,464,22
940,ADVrider.com (Unofficial) Dakar 2019 News,464,16
941,JW Bible Publications,465,14
942,Score Keeper,465,30
943,Quran,466,24
944,Survey Assistant,466,23
945,Plot Twist,467,23
946,Alloy Radio,467,27
947,Vivitar Home Cameras,469,19
948,Alloy Armory,469,27
949,Vivitar Smart Lights and Outlets,469,19
950,Dog Breed Quiz,472,8
951,Hot Celebrity Gossip,472,15
952,Bet Your Brains,472,30
953,BBC R&D The Inspection Chamber,472,15
954,Town 102,473,19
955,Sleep Waves,476,19
956,Japanese Garden Sounds,477,13
957,Zen Sounds,477,13
958,Music Quiz,477,13
959,Fish Tank Screensaver,477,13
960,Night Night,477,13
961,Rain Storm for Healing,477,13
962,Healing Sounds,477,13
963,Lullaby Sounds,477,13
964,Sleep Light,477,13
965,Thunder Sounds,477,13
966,Atmosphere Connect,478,26
967,TRIGGERcmd,479,23
968,TRIGGERcmd Smart Home,479,23
969,TRIGGER command,479,23
970,Local Marketing Institute,480,9
971,DineTime,482,15
972,My Personal Assistant,482,30
973,Reverie Connect,483,30
974,Bin reminder,484,17
975,Bingo Game,485,17
976,Writing Prompts,485,4
977,HomeWizard,486,21
978,CapeTalk,486,9
979,Vstarcam,487,31
980,Stream Helper,487,18
981,Eye4Smart,487,31
982,My Paddle Board Facts,488,27
983,Golden Hour,488,14
984,Can I Wake Up,488,30
985,The Note Wall,489,23
986,Dice Championship,490,23
987,Christmas Movie Quiz,491,30
988,Apollo Quiz,491,30
989,Christmas Music Quiz,491,30
990,Dream 100,492,20
991,Migraine Buddy,492,28
992,Life360,494,18
993,Do I Have To Put On Pants,495,26
994,Bri-Home,497,19
995,Running history check for Strava (unofficial),499,18
996,Douglas Automotive,500,23
997,HER - Healthy Empowered Relationships,501,27
998,Skedezy,502,18
999,Food Picker,503,22
1000,CD102.5 The Alternative Station (WWCD-FM),503,25
1001,AccuTracking,503,18
1002,Altec Smart Cameras,504,16
1003,Wake 'em Up Public Speaking with Tom Antion,504,19
1004,Nostradamus,506,23
1005,Sophi,506,22
1006,QA Bazaar,507,25
1007,Midsomer Murders Bot,507,21
1008,SomaFM,508,23
1009,Shady Tree Landscaping,509,31
1010,Tech Coffee Flash Briefing US,510,7
1011,CardioCube News,510,27
1012,Orion Flash Briefing,511,9
1013,Stupid Test,511,26
1014,Digital Federal Credit Union,511,37
1015,Nixplay Frame (Smart Home),514,10
1016,TIS Smart Control,514,30
1017,Sound Escape,514,30
1018,Santa Cam,515,31
1019,Meal Wheel,516,30
1020,SermonAudio Radio Stream,516,27
1021,CloudCookbook,517,24
1022,Dj Rip Out In The Mix,518,2
1023,Nixplay Frame,518,10
1024,White Mountain Arizona Fire Info,521,25
1025,Southern Bancorp Voice Banking,521,30
1026,smart elf,522,21
1027,Trivia Hero,523,19
1028,Life in Sync,523,10
1029,DMC Jukebox,524,26
1030,Miracle Word Radio,525,38
1031,Remotsy,525,27
1032,Vaa You!,526,45
1033,XMEYE,527,22
1034,Most Popular Names,527,25
1035,Pick a Letter,527,25
1036,East Idaho Credit Union,528,11
1037,Tape-Calculator,530,7
1038,LinkTap,530,26
1039,Cape Coral Chamber Briefing,530,5
1040,Atmoph,531,24
1041,CE Smart,533,28
1042,Russell Shaw: No Hassle Listing,534,27
1043,Amarillo Globe-News,535,10
1044,MatHem.se,535,18
1045,Today's Health Tip,537,29
1046,Coast Guard Facts,537,20
1047,Personal Affirmations,537,19
1048,Cube Tracker,538,34
1049,Tweet It,538,34
1050,Modern Forms Smart Home,538,13
1051,Definitely Not Sarcastic,540,57
1052,Pressure Point Hack,541,31
1053,Venice Real Estate Summary,541,9
1054,Coloring Pages,542,26
1055,InfoHawk,543,23
1056,Libro,543,23
1057,Destination of the day,544,29
1058,Honeywell Home,544,16
1059,eedomus,545,29
1060,Daily Challenge,548,16
1061,The Breeze,550,20
1062,Designer News,551,19
1063,Little Angels,551,17
1064,Educators Credit Union,553,16
1065,Birthday Countdown,555,23
1066,Fortune,555,19
1067,Hacker News,555,19
1068,Wow Lamp for Smart Home,555,24
1069,Twisty Road Finder,556,23
1070,Bed Yoga,558,24
1071,UPS,558,24
1072,Lost in Translation,558,24
1073,Mental Samurai,560,20
1074,Patrón Tequila,560,20
1075,Would You Rather?,560,20
1076,Quizlexa,560,26
1077,True or False?,560,20
1078,Sell 4 Shore,561,26
1079,The Picture Quiz,562,20
1080,Alarm Sounds,562,20
1081,Visa News,563,27
1082,Santa Snacks,564,36
1083,Meal Idea,564,36
1084,My Cap BlueCross,565,23
1085,DreamCatcher,566,24
1086,Pixel Fun,566,34
1087,A-J Media,566,9
1088,Tide,566,26
1089,"StormWatch 12 Weather from KDRV in Medford, Oregon",569,7
1090,AllisonHouse,569,27
1091,Sickday Medical House Calls,569,13
1092,GLT News,570,7
1093,SimplySmart Home by Switchmate,570,21
1094,Dark RSS News Reader,571,32
1095,Switch Game or Not,572,22
1096,BugCaster Fishing Forecast,572,22
1097,Butler,574,31
1098,OVBE Biznotes,575,26
1099,MiCommunity,575,41
1100,vimtag,576,20
1101,EyeOne,576,20
1102,vsmahome,576,20
1103,Firefighter News Guys,578,17
1104,mipc,578,24
1105,annke camera,578,24
1106,UltraSync,578,29
1107,Gears News,580,28
1108,Home Control,580,29
1109,Crypto Coins - Cryptocurrency Values,581,14
1110,Explore Texas Fishing News,582,21
1111,Crypto Price,583,14
1112,3-Dharma Inspirations,583,15
1113,Greater Sacramento Mortgage Update 2,583,18
1114,See Say,584,35
1115,NewsWatch 12 News from KDRV in Medford Oregon,584,7
1116,Arbitrary Distances to Arbitrary Places,584,23
1117,Bible Project Podcast,585,26
1118,Starship Captain's Log 2020,585,21
1119,Wind Catcher,587,22
1120,LivingWorship.Radio™,590,19
1121,ZRewind.com™,590,19
1122,CamKeeper,590,25
1123,1037 The Buzz,591,25
1124,1067 The Ride,591,25
1125,The Point 94.1,591,25
1126,WeatherFlow Smart Weather,591,29
1127,Dear Santa,592,32
1128,What should I wear,593,27
1129,SP1-Commercial Electric Smart Plug,593,15
1130,BloodSugar,593,31
1131,smartHome,593,15
1132,cloudedge,594,25
1133,Klingon Word of the Day,594,7
1134,Ebitcam,595,21
1135,Camhi PTZ,596,22
1136,Camhi Camera,596,22
1137,Numerica,597,37
1138,West Hollywood Calendar,597,6
1139,Daniel Phelan Language Academy,597,36
1140,The Open Focus Method,598,18
1141,Melview - Wi-Fi Control,599,23
1142,Lacerte News,601,14
1143,Audio Escape Room,602,20
1144,Reddit Dad Jokes,602,24
1145,AnyList,602,25
1146,CorkGuru,602,28
1147,atomi smart,605,22
1148,MeshSmart,605,33
1149,Party Bouncer,605,29
1150,Escape Room,605,31
1151,Wizard of Oz,605,31
1152,SHARP Copier,605,28
1153,Shadow Realm,605,31
1154,Florida Keys Weather Forecast,606,24
1155,Trivia Party,606,23
1156,Brooklyn News,606,24
1157,DoHome,607,27
1158,Loud 103.3,607,24
1159,Active Duty House Hacking,608,40
1160,DexMD - Ask me medical questions!,608,17
1161,TV Helper,611,28
1162,Flash Alert,611,31
1163,Radio Free Jackson,612,27
1164,Uptown Radio,612,27
1165,Power of Prayer Radio,612,27
1166,Mon Valley Radio,612,27
1167,93.5 The Wiz,612,27
1168,Spur Radio,612,27
1169,JEMP Radio,612,27
1170,Tvistomi Radio,612,27
1171,Sunshine Reggae,612,27
1172,tlove radio,612,27
1173,Haze Radio Network,612,27
1174,iRadios Spanish,612,27
1175,philly.hott.radio,612,27
1176,Morton Salting Sous Chef,612,14
1177,Passionate World Talk Radio,612,27
1178,the alternate,612,27
1179,Radio SoBro,612,27
1180,Rebel Radio,612,27
1181,Sounds of Broadway,612,27
1182,iRadios Armenian,612,27
1183,DAF Gospel Radio,612,27
1184,Ultimate Variety Radio!,612,27
1185,African Revival Radio,612,27
1186,Zahraun Radio Station,612,27
1187,Society Bytes,612,27
1188,Holy Culture Radio,612,27
1189,Platform Radio,612,27
1190,Forza Rock Radio,612,27
1191,Malayalam Christian Network,612,27
1192,Crown Radio,612,27
1193,Kpopway Radio,612,27
1194,Azadar Hussaini Radio,612,27
1195,Eureka Lore Radio,612,27
1196,crioloradio,612,27
1197,9128,612,27
1198,WPMM Online Radio,612,27
1199,Joy Christian Arabic Radio,612,27
1200,Agape FM,612,27
1201,Radio Wonderful,612,27
1202,RapK,612,27
1203,Jenn's 311 Radio,612,27
1204,Sky Blue Radio,612,27
1205,Konpaevents,612,27
1206,Hits 92.3,612,27
1207,MTS Radio,612,27
1208,Morton Brine Time,612,14
1209,Titans Of Radio,612,27
1210,iRadios Arabic,612,27
1211,Starquest Headlines,612,27
1212,Madhouse Radio,612,27
1213,Bone Pool Radio,612,27
1214,iRadios Turkish,612,27
1215,PMMI Lighting,612,31
1216,PHLV Radio,612,27
1217,My Carer,614,28
1218,My Counter Ver2,616,25
1219,Savant,616,21
1220,AirCon Control,620,32
1221,Christmas Advent Calendar,621,33
1222,One Minute of Encouragement with Matt Mizell,621,33
1223,Solar-Log™,621,7
1224,Julie Ryan Angelic Attendants,622,27
1225,Classical Study Music,622,21
1226,vrt,623,28
1227,A.D. Solutions Service Calls,623,23
1228,A.D. Solutions Copier Support,623,23
1229,Teach Me Spanish,623,26
1230,The Night Before Christmas,624,34
1231,Aaxir Mate Smart Home,625,40
1232,Chessboard,625,31
1233,Lyrics Idol,625,31
1234,Categories Plus,626,31
1235,Lucky Dog,626,31
1236,Leslie Knope Compliments,626,25
1237,My Utmost for His Highest Devotional,626,23
1238,Crazy Cat,626,31
1239,Town and Country FCU Banking,626,34
1240,Web Analytics,627,30
1241,Easy Math,628,30
1242,Sun Community News & Printing,628,26
1243,Hi Karl - Your Evening Genie,628,32
1244,myBuick,629,12
1245,myGMC,629,12
1246,myChevrolet,629,12
1247,DiabetesInfo,629,30
1248,myCadillac,629,12
1249,Switch on light,629,29
1250,Telemundo Austin,630,10
1251,Knowledge Base,632,27
1252,Ambient Visions,633,31
1253,Santa's Workshop,635,19
1254,FireBoard - Cloud Connected Smart Thermometer,635,35
1255,I spilt lipstick in your Valentino bag,636,25
1256,EverPad - Unofficial EverNote Client,636,40
1257,Christmas Lights,636,30
1258,Guess The Construction Vehicle,637,31
1259,The Daily Article by Dr. Jim Denison,639,30
1260,Trash Day,641,33
1261,RailGame,642,9
1262,TechGen,643,26
1263,GIF Guru,647,33
1264,FloatHub,648,30
1265,Hey Muse - Group Chat,648,25
1266,Hi there Alien!,649,32
1267,The Unofficial Digi Guide,649,32
1268,Mix Imaging,649,40
1269,The Unofficial Pokédex,649,32
1270,Flu Season,652,37
1271,Novant Health,652,1
1272,Poetry Poem,653,37
1273,Radio Mirchi U.S.A.,653,7
1274,HomeWizard Link,654,34
1275,Settle Up,656,36
1276,MediaServer,657,35
1277,Magic Home Lite,658,38
1278,Bike Share,661,31
1279,Kids News,662,25
1280,TBR News Media Flash Briefing,664,18
1281,Name The Band - Metal Edition,665,35
1282,92.1 The WOLF,666,27
1283,Mix 99.3,666,27
1284,Octovox,666,25
1285,Somerset 106.1 FM,666,27
1286,US93.3,666,27
1287,Indiana 105.5 FM,666,27
1288,Wings 94.3,666,27
1289,WLTL Radio,666,27
1290,710 KURV,666,27
1291,Island 106 On Demand,666,27
1292,Real Talk 93.3,666,27
1293,Classic Country 98.1,666,27
1294,931 DA PAINA,666,27
1295,AM 1230 The Talker,666,27
1296,Sports Radio 680 The Fan,666,27
1297,The Dinosaur,666,27
1298,Q104.1 FM,666,27
1299,Classic Hits 93.9,666,27
1300,Kissin 92.5,666,27
1301,Big Dog 97.9,666,27
1302,Lite Rock 98.7,666,27
1303,News Talk KZRG,666,27
1304,95.5 Bob FM,666,27
1305,Hot Country 93.5,666,27
1306,Magic 92.5,666,27
1307,Wisdom 92.1,666,27
1308,NewsTalk WANI,666,27
1309,106.1 MDX,666,27
1310,101.9 LITE-FM,666,27
1311,KIX 102.5,666,27
1312,WhatTapped,667,33
1313,Chome,667,24
1314,My Out of Office - Msft,669,24
1315,Big Cat Briefing,670,21
1316,Lake Michigan CU,670,38
1317,Metcon Workouts,674,33
1318,Wellthy Smoothie Recipes,674,33
1319,AppViewX Certificate Automation,677,23
1320,Word or Absurd?,677,25
1321,One Lie,677,25
1322,SSG Smart Alarm,682,29
1323,SSG Smart Home,682,29
1324,My Weekend,683,34
1325,Text Reminders,685,37
1326,Soothing Sounds: Elevator Music,685,37
1327,My Morning,685,37
1328,Call Reminders,685,37
1329,Shower Timer,685,37
1330,Family Stations,686,22
1331,Family Radio,686,22
1332,Fanimation Ceiling Fan,686,24
1333,AisleWise,686,31
1334,Tamil Calendar,687,35
1335,GO Mortgage Calculator,688,41
1336,LukeGuy Updates,688,45
1337,Okonagan Gazette-Tribune,688,19
1338,Okin Bed Commander,689,36
1339,"Channel3000 news headlines - Madison, Wisconsin.",691,8
1340,IR Controller,691,33
1341,The Roundwire Report,692,32
1342,Amesbury Dental,693,32
1343,Naturalization Test,693,34
1344,Sinric,694,31
1345,Declutter The Mind: Guided meditation and timer,695,28
1346,Pocket Casts,695,38
1347,Film Feud,696,35
1348,Nursing Notes,696,61
1349,When Did It Happen,696,35
1350,Clash of Superheroes,696,35
1351,Book Quiz,696,35
1352,Song Game,696,35
1353,T.V. Quiz,696,35
1354,Rapid Fire T.V.,696,35
1355,Food Quiz,696,35
1356,Pop Quiz,696,35
1357,ABC News Update,697,10
1358,Disney Quote of the Day,697,10
1359,SOLO: A Star Wars Story Co-Pilot Quiz,697,10
1360,Jimmy Kimmel Live Monologue,697,10
1361,Disney Character of the Day,697,10
1362,This Day in Disney History,697,10
1363,Avengers: Infinity War Trivia Game,697,10
1364,Radio Disney,697,10
1365,This Day in Star Wars History,697,10
1366,Descendants Challenge,697,10
1367,Start Here from ABC News,697,10
1368,FX,697,10
1369,Disney Hits Challenge,697,10
1370,Incredibles Hero Training,697,10
1371,Crypto Coin Minute,698,34
1372,Magic Date Ball,698,36
1373,NHK WORLD-JAPAN Flash Briefing,700,20
1374,VoiceFriend Notifications for Seniors,700,24
1375,HouseBot,701,41
1376,HOMEEMITY,702,19
1377,Bank Yogi,702,42
1378,HOME-ISRAEL,703,34
1379,Ask the DM,703,23
1380,Snow Horse Lunch Lady,705,35
1381,Audio Museum Of Art,705,32
1382,Dance Charades,706,32
1383,AllPlay,707,32
1384,OurJukebox,710,43
1385,Podcast Pontifications,710,45
1386,Yoga Music Drone Sound for Meditation and Healing,711,36
1387,Web Mountain Voice Control for UPB,711,24
1388,Weather Alerts | NOAA | NWS,712,33
1389,Sero,713,30
1390,Hood Chat,714,29
1391,Earthquake Info,715,33
1392,Esquire,716,21
1393,Women's Health Yoga,716,21
1394,Unofficial Dropbox Player,718,36
1395,Memo,718,35
1396,MyHusky,720,36
1397,Carb Tracker,720,24
1398,Fit Logger,720,24
1399,Big Bear Flash Briefing,721,29
1400,Cork Ornaments,721,23
1401,Qwikswitch smart home,722,24
1402,Bob's Your Uncle,722,36
1403,This Room,722,30
1404,Ehrlich Pest Control,722,12
1405,Weight Loss Wizard,722,30
1406,Enneagram Tips,722,36
1407,telehems,722,20
1408,Cleaning Buddy,722,30
1409,Association Chat,724,48
1410,Pathology Trivia,726,26
1411,Marianne Williamson Vibes,726,36
1412,neo,727,29
1413,Bug Browser,727,44
1414,"Mimi, the Hipster Cat Bot",727,47
1415,Confidently Parenting,728,36
1416,Planetary ephemeris,729,37
1417,Create My Voice,729,31
1418,HEAV,729,31
1419,MindsEye,729,44
1420,Watch Dog,733,19
1421,Rently Keyless Smart Home,733,40
1422,CreativeOne,734,34
1423,Prayer Reminder,736,37
1424,Bring! Shopping List,737,72
1425,Cisco Tips,738,44
1426,CEIVA HomeView,741,30
1427,Aquacor,742,43
1428,"Hale Centre Theatre  - Sandy, UT",742,44
1429,Mad Money Cramer Remix,743,24
1430,Classic Rock Trivia,743,36
1431,SmartHVAC,743,24
1432,Holiday Sounds,744,36
1433,Hebcal,745,46
1434,Nerdy Legion Podcast,746,34
1435,Air Charter Amy,747,30
1436,Simple Control,747,36
1437,Thought Leaders,748,32
1438,My Advice Nurse,748,43
1439,Techno Music - Techno Live Sets Podcast,750,33
1440,Quran Explorer,751,55
1441,Cal To-Dos,751,36
1442,Mad Money Lightning Round,753,23
1443,Cora,753,38
1444,Under My Fork,754,29
1445,SCUBA Dive Planner,757,26
1446,Frontier,759,29
1447,Harvest,759,38
1448,Maryland Fishing Report,760,32
1449,Fast Weather,760,36
1450,Premier Smart,760,29
1451,Quiz of the Day,761,31
1452,Mood Expressions,761,30
1453,Symptom Checker,761,32
1454,Thunderstorm Smart Home,762,35
1455,Daddy Saturday,762,39
1456,Chip Ingram,763,31
1457,Chosunilbo,763,32
1458,Hindi Gyan,764,37
1459,Daily Dremel,765,28
1460,Michigan Medicine News Break,765,28
1461,Mortgage Rates,766,36
1462,Chineasy - Learn Chinese With Ease,767,37
1463,Pizza Planet,768,37
1464,Eureka Smart Living,768,39
1465,Hearing Voices,769,34
1466,Hangman Game,771,38
1467,The October Jonez Experience,772,32
1468,TransportMe,772,25
1469,KPIX 5 San Francisco Bay Area Expect More,772,38
1470,CBS Sports Minute,772,38
1471,KPIX 5 San Francisco Bay Area Sports,772,38
1472,Trebble FM,772,41
1473,Frigidaire,773,12
1474,Memory-Game,773,38
1475,Radiowave,775,39
1476,States and Capitals,775,38
1477,America's Victoria,775,31
1478,Lunch Fox,776,39
1479,Age Smart,779,37
1480,DailyGithub,780,37
1481,Around The World,780,38
1482,Linkplay SmartHome,780,36
1483,Guess the Universe,781,38
1484,UV Index,782,38
1485,Survive The Gobi Desert - Will You Make It,782,38
1486,color sensation painting,784,32
1487,Intrinsic Motivation From A Homies' Perspective,786,29
1488,Healthy cooking,786,55
1489,Doc Wellness Daily,787,32
1490,Hindi News,788,39
1491,Is Santa Claus Coming,788,39
1492,Gidbo,789,37
1493,Morning Routine,789,31
1494,RXTransparent API,789,36
1495,ISY Optimized for Smart Home V3,789,34
1496,ISS: Distance From Me?,790,42
1497,Hurricane Tracker,790,42
1498,Suggest a Beer,790,42
1499,DParkRadio - Unofficial Disney Park Music 247,790,34
1500,make a drink,790,42
1501,Theatre-Organ-Radio-Starter,790,42
1502,Axel V Studio,790,42
1503,Smart Buddy,791,43
1504,Numerology Calculator,791,43
1505,Crypto Currency,791,43
1506,Work Clock,791,47
1507,Thought Of The Day,791,43
1508,Brilliant Smart,792,3
1509,Running Outfit Advisor,793,30
1510,Magic Actions,793,46
1511,Running Clothes,793,30
1512,SellerMobile,795,30
1513,Flash Briefing,795,54
1514,i-Ctrl,795,39
1515,Angel Investor,796,39
1516,Christmas Escape,796,39
1517,Medical Benefits of Marijuana,796,38
1518,iLUX,797,6
1519,Thoughts on the Market,797,15
1520,Morgan Stanley,797,15
1521,Morgan Stanley Ideas Briefing,797,15
1522,Buy Me a Pie!,797,43
1523,Hippie Soul Cafe,797,32
1524,Escape the Room 2,798,39
1525,Five Minute Workout: Core and Cardio,798,39
1526,Laundry on the Way,798,32
1527,Escape the Airplane,798,39
1528,Luminate Quiz,798,28
1529,Escape the Room,798,39
1530,Garbage Truck,799,52
1531,AI Dungeon,799,39
1532,News in Slow German,800,31
1533,Symcon,801,38
1534,Israeli Radio Live,801,40
1535,Snuggle Sounds,802,39
1536,Daily UV Index,802,34
1537,Natural Archive,803,33
1538,ecozoi,803,50
1539,SmartDry,804,39
1540,My Chatter,805,31
1541,Guess the Animal: Animal Sounds Game,806,28
1542,Elon - Tesla Car (Unofficial),807,42
1543,OnGuardian,808,39
1544,HelloKitchen,808,31
1545,Pura,812,41
1546,Voicebook,812,32
1547,Good News Good Planet,812,34
1548,Job Search Insider Secrets,813,33
1549,My Bridge Radio,817,38
1550,AnyPod,817,28
1551,Cloud Admin,820,39
1552,News in Slow French,821,31
1553,News in Slow Italian,821,31
1554,Account Access,823,18
1555,hang guy,825,49
1556,SmartEngine,826,32
1557,World Traveler,826,32
1558,Park University,827,25
1559,Phone Detective,828,32
1560,Train Finder,828,41
1561,Business Owner Inspiration for More Profit & Fun,829,36
1562,Bird Flies,829,34
1563,smart2connect 2.0,830,51
1564,Blue Shield of California,830,25
1565,iHO,830,51
1566,voicedrop,832,33
1567,Hubitat,832,27
1568,ProscenicHumidifier,834,27
1569,Options Report - Podcast,834,26
1570,ProscenicRobot,834,27
1571,Monticello Real Estate,834,33
1572,TitleToolbox,834,42
1573,Puzzle of the Day,836,39
1574,Crypto Heroes News,836,46
1575,Winix SMART C545 Custom Skill,839,40
1576,Winix Custom Skill,839,40
1577,Winix Smart Home Skill,839,40
1578,1st Source Bank,840,21
1579,Aipower,840,36
1580,HubTips,842,34
1581,Examining the Scriptures Daily,843,50
1582,My Bible,843,50
1583,Bible New World Translation of the Holy Scriptures,843,50
1584,Guess Freak - Number Guessing Game,844,48
1585,Episcopal Prayer,851,37
1586,Music Library,851,35
1587,Scale Library,851,35
1588,Air1 Radio,853,29
1589,Indiana Hypnosis,854,35
1590,Q-See Plus,856,34
1591,House Band,856,32
1592,Big Sky,856,32
1593,Allstate,856,27
1594,Tricky Teacher,856,39
1595,I Need a Hug,856,32
1596,I'm Driving,856,32
1597,My Box of Chocolates,856,39
1598,Cyber Security Podcast,857,29
1599,Tricky Genie,857,39
1600,Aprilaire,858,33
1601,Aprilaire Plus,858,33
1602,Fit After 50,858,39
1603,Z-Way Smart Home,858,37
1604,Impossible Trivia,860,53
1605,The Daily Spoon,861,37
1606,Self-Love Idea Of The Day,861,39
1607,TickTick,862,48
1608,Crime Tracker,862,43
1609,I can't sleep,863,39
1610,Connect with Skip Heitzig,863,31
1611,Andy For Kansas: Daily Updates!,864,49
1612,Evapolar Smart-Home,865,41
1613,WatchAid,866,43
1614,Happy Karma,868,21
1615,AltChar,869,35
1616,ScoopBert - Austin Texas,869,53
1617,Family Conversations,869,33
1618,MiCalorexVoice,870,24
1619,ACIM Daily Inspiration with Anthony Gold,870,54
1620,Jamaica Gleaner Headline News Briefing,871,27
1621,Sleepace Nox,871,24
1622,Discover,872,15
1623,moon lander,872,51
1624,GMT Cataclysm Rule Helper,874,34
1625,beam,874,24
1626,TECH-NEWS,875,41
1627,Prayer Time,875,35
1628,Such Sights Horror News,876,38
1629,Unofficial Google World News,876,38
1630,PupTox,876,43
1631,Live Music News,876,38
1632,SmartPSocket,876,45
1633,Classic Rock News,876,38
1634,eHome,877,45
1635,I'm In It,878,43
1636,My Better Nutrition,880,34
1637,licenseplate notepad,880,32
1638,Simone Vincenzi Talks Business,880,27
1639,Today's statement,880,32
1640,Escape The Red Planet,881,44
1641,SFDC,882,10
1642,myNoise,882,41
1643,Dog Facts,882,41
1644,Automower,882,29
1645,BeerSonar,884,38
1646,Trump Trivia,885,44
1647,FairyLight,886,50
1648,CNET News,887,30
1649,Roadshow by CNET,887,30
1650,AdHero Podcast,887,51
1651,Wiffy,890,47
1652,ms.gov,892,33
1653,Summit Voice Banking,892,32
1654,Iris,893,38
1655,imam fact,893,42
1656,Mercury messenger,893,38
1657,Home Protection Tips,893,49
1658,Oh So Funny Short Jokes,894,38
1659,Jana Alayra Worship,894,32
1660,Swedish Radio,895,37
1661,Habit Tracker,895,35
1662,Humidity,895,41
1663,Birthday Tracker,895,43
1664,Lakewood Real Estate News with Allison Van Wig,897,33
1665,America's OTR - Gunsmoke Radio,897,36
1666,Can You See Me,898,30
1667,Unofficial Horror Movie A Day News,899,38
1668,Santa's Naughty and Nice List,899,34
1669,Online Store,899,38
1670,CommBI,899,38
1671,Voice Metrics,899,38
1672,Zipline,899,38
1673,Salesline,899,38
1674,Bottom Line,899,38
1675,Cam Expert,900,49
1676,London Guide,900,46
1677,On This Date,900,49
1678,This Week In Beatles History,900,49
1679,My Pet Cat,900,49
1680,"My Day, a well-being program for older adults",901,53
1681,Better Every Day for Seniors,901,53
1682,LifeLock™,902,25
1683,Wonder Bot,902,48
1684,Norton Core,902,25
1685,Kicks 96,904,28
1686,Power 94,904,28
1687,The Wrap by Michigan Medicine Headlines,904,30
1688,ESPN Chattanooga,904,28
1689,SmarTap Home Skill,905,40
1690,St. Louis Public Radio Newscast,906,32
1691,SmartCam+ for live view,906,39
1692,Daily Signal Podcast,907,34
1693,News Quiz from TRT World,907,36
1694,Montana Radio,907,36
1695,PBS NewsHour on WSKG,908,22
1696,Random Restaurant,909,47
1697,New Romance Book Releases,909,39
1698,Landroid Robotic Mower,911,33
1699,Country drinking game with Cale Dodds,913,41
1700,Wipro Next Smart Home,914,32
1701,Christiana Care,915,21
1702,Birthday Master,915,39
1703,Gratitude Music,916,47
1704,Word of Promise,916,47
1705,Logical Fallacy,917,45
1706,USA TODAY Flash Briefing,918,12
1707,Weathermatic,920,46
1708,Chill Digital Marketing's Week in Review,924,49
1709,GOT fact,927,37
1710,Prayer Tracker,927,37
1711,Aerohive HiveManager Shortcuts,928,9
1712,LifeSmart SmartHome,928,39
1713,Washington State Pass,929,38
1714,Daily Quotes,929,37
1715,daily laugh,929,37
1716,Uncle Sam,929,38
1717,LionDesk Integrated CRM Platform,932,52
1718,Wind Chill Factor,932,31
1719,My Robot - Control your Devices through Voice,934,47
1720,UV Helper,934,45
1721,Mortgage & Real Estate Sales Training Insights,935,31
1722,Better Weather,935,44
1723,dealfomo,936,36
1724,ELLE Horoscopes by The Astro Twins,938,31
1725,Oprah Magazine,938,31
1726,Seeingit.com - it's what to see and do!,938,33
1727,Hopeway Life,939,40
1728,7Sigma,941,34
1729,Louisiana AF,944,49
1730,"Meditopia - Guided Meditation, Bedtime Stories",944,29
1731,AskMyClass - Teacher & Student Classroom Helper,946,30
1732,Class Picker - Random picker for Teachers,946,30
1733,AnimeCons.com,948,44
1734,First Hawaiian Bank,949,12
1735,Clothes Forecast,949,42
1736,Transit or Drive,951,36
1737,Select a Story,951,45
1738,Surf Check,953,38
1739,Serenity Now,953,38
1740,Boston T-time,961,48
1741,Black Belt Parenting Flash Brief,962,53
1742,Garageio,963,24
1743,Troy Oz Quotes,963,10
1744,Recycle Coach,964,27
1745,Vyncs,965,44
1746,automationbridge,969,45
1747,Call Handler,969,45
1748,Blackstone,972,33
1749,eWeLink Smart Home,973,33
1750,Shipco,976,39
1751,Style Girlfriend,979,47
1752,Good Advice,980,42
1753,BROOKSTONE SMART,980,34
1754,Weight Tracker,983,56
1755,Hypno Therapist,983,56
1756,MyChildren's Enhanced Recovery After Surgery,984,46
1757,Fart Sounds,985,38
1758,CODFUEL.com,986,38
1759,Daily Reflections from Higher Things,987,31
1760,CEO Tip of the Day,989,39
1761,Remo+ Show,990,53
1762,Remo+ Voice,990,53
1763,My Deal,991,45
1764,Behmor Brewer,992,40
1765,Book Worm,994,33
1766,Bathroom Sidekick,994,36
1767,Team Time,994,33
1768,Logic Machine,995,40
1769,Dilli Labs,997,35
1770,Botisimo,998,57
1771,flight status,999,45
1772,Celsius Weather,999,45
1773,My Chef - Kitchen Assistant by Chefling,1000,38
1774,Ocean City,1002,76
1775,WFMZ Weather Forecasts,1003,10
1776,Task Link,1006,51
1777,Work Books,1010,47
1778,Sound Drive,1010,47
1779,Mini Doll Kits,1011,29
1780,Speak Life,1013,38
1781,Springfly Adventures,1013,64
1782,Plum Head - RSS feed reader,1013,40
1783,How Much Is My House Worth,1014,33
1784,All India Radio,1015,42
1785,Connect2Go,1016,35
1786,Twister,1017,31
1787,FresYes,1023,41
1788,Poet Challenge,1024,51
1789,British Poetry,1024,51
1790,Feed Bot - RSS Voice Reader,1026,47
1791,Kwikset Smart Home,1026,28
1792,My Cheerleader,1028,37
1793,VulDB,1030,51
1794,Civics Quiz - USCIS Naturalization Test,1031,51
1795,Dungeon Sounds,1032,35
1796,Let's Do Work,1032,35
1797,Motivate Me - By SexyHackers.com,1032,35
1798,Vicious Mockery,1032,35
1799,rheumatoid arthritis,1033,32
1800,Mimo Travel,1033,32
1801,KEEL Vodka,1034,69
1802,Camera Genie,1035,37
1803,Independent Health,1035,14
1804,EyezOn,1036,35
1805,What’sUpWyoming,1038,34
1806,gratefull,1043,45
1807,Wireless Switch,1043,45
1808,massage manager,1044,44
1809,Leaven Brewing,1045,69
1810,ukoke smart,1048,42
1811,Muzzley,1049,38
1812,Blastbot,1051,66
1813,Where Is my thing,1052,41
1814,Smart Moves by Activity Works,1052,48
1815,You Choose Batman Adventures,1053,36
1816,You Choose Space Exploration,1053,36
1817,You Choose Superman Adventures,1053,36
1818,Poersmart,1053,40
1819,You Choose Scooby Doo Mysteries,1053,36
1820,Hawaii Facts,1054,38
1821,Mortgage Coach,1054,28
1822,Deputy,1054,21
1823,Wozart Aura,1057,42
1824,Next Support,1061,44
1825,Following Him,1062,50
1826,Wealth DynamX Daily,1062,81
1827,Analytics Assistant,1062,38
1828,Coach Burt Daily,1062,81
1829,Tim Clark Flash Briefing,1062,81
1830,ClareHome,1062,44
1831,Fox Chapel School Lunch,1062,43
1832,PARC Group Flash Briefing,1062,81
1833,Happy Daily,1063,46
1834,Track My Medz,1063,31
1835,Radio Free Cybertron Daily News,1063,46
1836,birgus Smart Home,1064,34
1837,Corporate Clash Invasion Tracker,1064,46
1838,Plug and Play,1065,33
1839,Crisis Response,1065,54
1840,Veteran Mental Health Minute,1066,59
1841,Today in Medal of Honor History,1066,59
1842,Knight Manager,1069,75
1843,Home HQ: Optimized for Smart Home,1072,22
1844,Columbus Museum of Art,1073,39
1845,MedFlashGo,1073,39
1846,SpaffNerds.com Audio Player,1074,73
1847,Atlas Insights,1076,57
1848,iView iHome,1077,42
1849,My Audio,1079,35
1850,Supreme Court of India,1081,45
1851,Seizure Tracker,1081,64
1852,MTG Wizard,1083,44
1853,Movie Classics,1083,46
1854,Data Doctors Tech Tips,1083,49
1855,Obindo,1083,51
1856,Monocle RTSPRTP IP Cameras,1085,59
1857,Game Night - Categories,1086,54
1858,Speech Therapy Practice,1087,58
1859,Coinswipe,1087,58
1860,Splat Tim,1090,54
1861,Tina Peterson Team - Real Estate One,1091,56
1862,Ask Peapod,1095,50
1863,Stock Checker,1096,44
1864,Octoprint Assistant,1096,44
1865,Where the Truck,1096,39
1866,BRIGHTFUN,1097,43
1867,Daily Download Flash Briefing,1097,26
1868,Riddle Time,1099,60
1869,Music Bop Adventures,1099,60
1870,Fast Food Memory Game,1099,60
1871,Lie Detector Test (18+),1099,60
1872,Rhyme It,1099,60
1873,ASMR Dreams,1099,60
1874,Country Trip - the word chain game,1100,51
1875,Lanbon Smart Living,1100,46
1876,Mt. Bachelor Update,1100,38
1877,Scituate Town Hall,1100,44
1878,Fitness Motivation Quote,1101,44
1879,"Nero, Environexus",1101,57
1880,Smart Voice - Essentials,1101,57
1881,Garadget,1102,44
1882,Garadget - Smart Garage,1102,44
1883,Vigil Website Monitoring,1102,38
1884,Book Recommendations (Goodreads 4.5 and above),1102,44
1885,The Mortgage Secrets Real Estate Flash,1103,49
1886,Whitefish Mountain Resort,1104,16
1887,My ETA,1104,38
1888,Radio Fun Time,1104,38
1889,Gas Prices,1104,43
1890,Number Lookup,1104,47
1891,Radio Time Warp,1104,38
1892,Cloud Connect,1104,47
1893,Atlanta Facts,1105,43
1894,Indian Flute - A musical therapy,1106,43
1895,AutoVoice,1106,5
1896,AutoVoice Smart Home,1106,5
1897,Movie Recommendations,1108,44
1898,Phone Hero - Spam Checks & Caller Name Lookups,1109,59
1899,Chuck Knows Beef,1110,53
1900,Where Are My Keys,1112,43
1901,HuntWise,1113,44
1902,FishWise,1113,44
1903,Briefly,1113,45
1904,Van Halen Facts,1114,43
1905,Handball Radio,1115,35
1906,my desk,1116,45
1907,How to Decorate Podcast,1117,2
1908,Med Pal,1119,44
1909,MeditateBot,1119,34
1910,Stoic Living - Flash Briefing,1119,34
1911,Nysse for Alexa,1119,43
1912,Super Warm for Smart Home,1120,36
1913,Train Your Brain - Odd One Out,1120,45
1914,Bulls & Cows,1120,45
1915,Micro Minder,1122,54
1916,Citizen Sifu for U.S. Naturalization,1122,40
1917,Motivation Inspiration,1122,44
1918,Christ's Church of the Valley (CCV),1123,36
1919,CCV Week at a Glance,1123,36
1920,SidePlus,1125,89
1921,SEO Quiz,1126,50
1922,Shark Mix,1126,58
1923,Mc homes realty,1127,40
1924,Sensibo Smart Air Conditioner,1127,43
1925,Ramadan Pal,1127,44
1926,Blood Alcohol Content Calculator,1127,43
1927,Bulldog Cafe,1128,44
1928,Scary Stories,1128,34
1929,itcher,1128,53
1930,Charging Station Locator,1129,18
1931,Full Battery,1130,43
1932,Child Query,1130,57
1933,Will Smith Fan,1132,46
1934,Team Overkill,1132,46
1935,SoftKitty,1132,46
1936,Fridge Notes,1132,48
1937,Roman Atwood Fan,1132,46
1938,Keck Medicine of USC,1133,34
1939,Name that Song from the 80s,1134,47
1940,80s Trivia,1134,47
1941,Wife Manual,1134,47
1942,The Stoke,1136,71
1943,Bible Verse,1137,48
1944,Liberty Flash,1138,44
1945,Neurology Minute,1139,13
1946,The Master Negotiator and Body Language Expert,1141,64
1947,The Process Daily,1141,61
1948,Today's Date,1142,48
1949,Dorky Geeky Nerdy Trivia,1142,50
1950,Smart Host,1142,41
1951,Spinrilla Radio,1142,64
1952,My Poetic Life,1144,52
1953,What to wear today? Outfit Ideas,1145,45
1954,K-LOVE Radio,1146,31
1955,Brella - Personal Weather,1147,49
1956,"Outfit ideas, by Chicisimo",1147,52
1957,Youchef,1148,78
1958,Wunderlex (old),1149,36
1959,Wunder Lex,1149,36
1960,MyArcticSpa,1151,30
1961,Chuck Swindoll Sermons,1152,46
1962,Wunder Link,1152,108
1963,Pressure Putt,1153,21
1964,Chk-In Cam - Advanced Skills,1154,57
1965,SANS ISC Daily Network Security Podcast,1154,60
1966,Foundmi,1155,49
1967,Walked the Dog,1156,50
1968,Vine Control,1156,49
1969,Watered The Plants,1156,50
1970,Midea Air Smart Home Skill,1158,48
1971,Nethome Plus Smart Home Skill,1158,48
1972,NetHome Plus Dehumidifier Smart,1158,48
1973,Toshiba AC NA Smart Home Skill,1158,48
1974,Carrier Smart,1158,48
1975,Arctic King Smart Home Skill,1158,48
1976,Calendar Pile,1161,49
1977,Don't Sleep On It by HuffPost,1163,67
1978,SkyCentrics,1164,50
1979,Neo smart blinds controller,1165,47
1980,Todays Religion News Headlines,1165,46
1981,The Fit Pharmacist,1165,43
1982,Religion News Headlines,1165,46
1983,Fitindex Smart,1166,47
1984,White Noise,1167,44
1985,pingloud,1167,52
1986,Prayer Buddy,1172,46
1987,Dress Right,1174,55
1988,Acosmart,1176,38
1989,my meetups,1177,55
1990,TalkLocal,1177,71
1991,Stay Alive,1177,59
1992,Place Finder,1178,49
1993,Community First Credit Union,1178,47
1994,Music World,1179,46
1995,RNZ (Radio New Zealand) Flash Briefing,1179,25
1996,Yale New Haven Health Tip of the Day,1181,58
1997,Easy Hangman,1183,84
1998,Who What When Where Why How & How many in Spanish,1186,47
1999,iblink,1186,46
2000,SECUR Three Sixty,1187,45
2001,News in 90,1190,24
2002,My SOS Family,1190,43
2003,Medion Smart Home,1190,53
2004,Smarty Pants Minute,1193,22
2005,aisee,1197,43
2006,Rhino Fleet Tracking,1201,30
2007,Blood Pressure Logger,1202,64
2008,Now You See Me - Get Ready to Rob the Bank,1207,49
2009,Make your own short stories,1207,49
2010,Ericsson Female Innovators Trivia,1208,29
2011,What's happening in Shreveport?,1209,49
2012,BYU Radio,1209,61
2013,VoiceFirst Weekly,1210,45
2014,Equities,1210,48
2015,Musixmatch Lyrics,1212,39
2016,Arm My Guardzilla,1214,56
2017,Frenby Battery Checker,1215,47
2018,Lutec Smart,1215,58
2019,Biz Life Mashup,1216,60
2020,Sesame,1219,44
2021,My Lily,1219,41
2022,Do Good,1220,40
2023,iCRM,1220,58
2024,Picniic,1221,59
2025,Remootio,1222,47
2026,City of Milwaukee,1225,38
2027,Get Your Book Done,1226,51
2028,What's Streaming ?,1226,49
2029,Freedom First,1227,63
2030,Frizz Forecast,1227,64
2031,ZeroedIn Workforce Analytics,1227,46
2032,ACLJ,1227,37
2033,Horoscope 3.1,1228,48
2034,My GNP,1229,45
2035,SOMA Smart Shades,1229,44
2036,"Ambit Energy Customer Skill  ""The Spark""",1230,45
2037,"Ambit Energy Consultant Skill  ""PowerZone""",1230,45
2038,SmartCoin,1232,49
2039,Mayo Clinic First Aid,1233,46
2040,Smart Light for Smart Home,1233,40
2041,Daily Investment Advice,1234,40
2042,Node-RED Smart Home Control,1234,48
2043,Leviosa Motor Shades,1236,44
2044,Plan Your Meals,1236,48
2045,Campfire Stories,1238,51
2046,Hearful,1238,49
2047,The LAWsome Podcast from Consultwebs,1240,51
2048,Pricing Is Positioning,1242,47
2049,Skin Care Tips by Voice First Health,1242,54
2050,Acne Tips by Voice First Health,1242,54
2051,Health Tips by Voice First Health,1242,54
2052,The Personality Guru,1242,50
2053,Indian Railways Train PNR Status Enquiry,1244,61
2054,Enrichment Voice Teller,1245,58
2055,The Bacon System Daily Sales & Marketing Minute,1246,40
2056,Where's My Train,1246,48
2057,KTBS 3 News,1246,39
2058,Wellness Guru,1247,15
2059,Speak Up America,1247,49
2060,Mr. CatNaps LEDs Back Yard,1248,51
2061,They Said So Daily Inspirational Quote,1248,50
2062,My Countdown,1248,48
2063,Mr. CatNaps LEDs,1248,51
2064,Legrand Home + Control,1250,53
2065,Will's IT News Blog,1251,49
2066,Share Your Vibes,1251,59
2067,Earplay,1252,36
2068,Jurassic World Revealed,1252,36
2069,The Holiday Party,1252,36
2070,Codename Cygnus,1252,36
2071,PS4 News updates,1252,48
2072,GreenDot Smart Home,1258,46
2073,YoSmart Lock,1258,49
2074,Mortgage Marketing Expert,1258,51
2075,Daily Devotions,1260,47
2076,Windie Application,1261,56
2077,Intently.co - Request Any Service Anywhere,1262,56
2078,Placer County,1264,70
2079,techAU,1265,24
2080,Remote plus,1266,55
2081,Light Rhapsody,1267,10
2082,BYDUREON BCise,1268,41
2083,Free Code Camp Quiz,1268,84
2084,LIGHTIFY V2 North America,1269,74
2085,Alula,1270,43
2086,Spelling Teacher,1271,58
2087,Help Me Give Compliments,1272,48
2088,Bulbrite Solana,1282,69
2089,New Jersey Traffic,1282,55
2090,Home Assistant,1283,50
2091,Desiring God Unofficial,1286,37
2092,Barbie: You Can Be Anything,1288,36
2093,A Dog's Way Home,1288,36
2094,American Girl: Adventures,1288,36
2095,Ghostbusters: Franchise 84,1288,36
2096,Love Worth Finding Ministries with Adrian Rogers,1289,68
2097,Flu Tool,1291,53
2098,SwitchBot Smart,1292,48
2099,Bitterroot Events,1292,51
2100,RTÉ News,1294,37
2101,RTÉ Radio 1,1294,37
2102,Almond,1295,50
2103,Almond for Smart Home,1295,50
2104,Emotionally Sober Mind,1299,66
2105,Link Shades v2,1301,52
2106,Sprinkl Control,1301,41
2107,Link Shades,1301,52
2108,Sprinkl Conserve,1301,41
2109,Positive Living,1303,47
2110,Points Buddy,1303,57
2111,Lollipop Smart Baby Monitor,1308,63
2112,LOST LEGENDS OF REDWALL™: Escape the Gloomer,1308,57
2113,Quick Text,1309,47
2114,Good Vibe,1310,62
2115,New Hanover Regional Medical Center,1310,24
2116,Jacuzzi® Infrared Sauna,1310,31
2117,HR Shield,1311,51
2118,The Wine Cellar,1311,53
2119,MemberX Forecaster,1313,45
2120,Baby2Body,1314,57
2121,Christ Episcopal Church,1317,60
2122,The Weinberg Place,1317,60
2123,Voicebot Daily,1317,60
2124,Famous Voices,1317,60
2125,The Rooster Cast,1317,60
2126,Virginia Democracy Forward,1317,60
2127,Witty Mark Twain,1317,60
2128,Future Ear Radio,1317,60
2129,Fairfax County Library,1317,60
2130,Woman's National Democratic Club,1317,60
2131,Lock Him Up,1317,60
2132,The Voicey Cast,1317,60
2133,Cruise Radio News,1317,39
2134,Paul Cutsinger Casting,1317,60
2135,Rhys Ford Casting,1317,60
2136,Matt's Mindset,1317,60
2137,Witty Fables,1317,60
2138,Eat & Sing with Sophie Sprout,1317,60
2139,Trump Lie of the Day,1317,60
2140,Bookish Tim,1317,60
2141,Voicebot Says,1317,60
2142,Your Tip Of The Day: The VoiceBrew Flash Briefing,1317,60
2143,Future Ear Flash Briefing,1317,60
2144,Audible Clock,1318,60
2145,Virtual Buttons,1318,60
2146,Notify Me,1318,60
2147,Bird Song,1318,60
2148,The Worst,1319,47
2149,Create Your Own Jokes,1322,60
2150,Fortune Bot,1327,50
2151,Voice Marketing with Emily Binder,1327,56
2152,Habit Guru by LifeMAPP,1330,59
2153,The Real Positive Daily Motivation,1330,39
2154,Daily Lessons by PIQ Living,1330,59
2155,Social Media Traffic School,1331,59
2156,BlitzWolf,1331,40
2157,Hogar Smart Controls,1332,42
2158,Ambient Audio - Ocean Sounds for Relax and Sleep,1335,68
2159,French Numbers,1335,68
2160,Ambient Audio - Rain Sounds for Relax and Sleep,1335,68
2161,Animal Game for Kids - Play and Learn,1335,68
2162,Prime Real Estate,1335,51
2163,German Numbers,1335,68
2164,Tigo,1338,57
2165,Brandon Is Nifty,1340,49
2166,Pokedex (unofficial),1343,50
2167,Time Tracker Pro,1343,57
2168,Diversity and Inclusion Tips and News,1345,56
2169,Hoopla Digital,1345,63
2170,Reinvent Yourself and overcome your fear,1345,56
2171,"Entrepreneurs, and start ups Tips",1345,56
2172,Atlantic Energy Connect,1350,58
2173,Home Miner,1352,58
2174,Cruise Countdown,1352,67
2175,StockTrigger,1358,68
2176,SWGoH - Galaxy of Heroes,1358,52
2177,This Week in Crypto,1359,64
2178,Web Centrex PBX Portal,1361,45
2179,Respond Now,1362,67
2180,Giant Eagle Pharmacy,1362,50
2181,My Locator,1363,49
2182,Calm Radio,1364,61
2183,Sony’s Android TV,1366,57
2184,Voice in Canada Flash Briefing,1367,57
2185,AwoX Smart Home,1368,45
2186,Virtual Keypad,1372,7
2187,"This Morning, America's First News",1373,62
2188,Cruise Travel Trivia That Inspires Cruise Travel,1374,37
2189,Nigerian News,1375,60
2190,Riddle of the Day,1375,54
2191,Voice Design Tools,1375,50
2192,Sayspring,1375,50
2193,Guess My Name,1375,54
2194,Voice Prototypes,1375,50
2195,Hawaii Trivia Buttons,1379,34
2196,Maui Real Estate Agent,1379,34
2197,Kilauea Volcano Civil Defense Update,1379,34
2198,DeCluttr Me briefing,1380,58
2199,Smart Security Light,1381,46
2200,HOMSCA,1381,46
2201,Gospell Video,1381,46
2202,GOSCAM,1381,46
2203,Thinka for KNX,1381,57
2204,GOSPELL,1381,46
2205,Safe by HUB6,1382,58
2206,Banner Morning: IU Hoops News by The Assembly Call,1384,49
2207,Syska Smart Home,1390,118
2208,Portland Maps,1390,49
2209,Cognitive Challenge,1391,65
2210,Know Your Animals,1391,51
2211,Choice of the Dragon,1391,62
2212,Power House Family,1393,50
2213,Dallas Cowboys (Official),1397,50
2214,show home,1398,35
2215,Heroes of Eldritch Hollow,1398,77
2216,Speaker 101,1398,49
2217,Calm Sounds - Relaxing Sounds for Easy Meditation,1398,77
2218,Digital Marketing Trends,1399,50
2219,Kuled,1399,58
2220,Happier By The Minute,1400,64
2221,EcoNet,1400,45
2222,Daily Carpet Cleaning Tips,1401,59
2223,RadioApp,1402,54
2224,ANNKE,1404,53
2225,Charge Status,1405,56
2226,Telldus,1405,60
2227,CPK Fitness 365,1409,51
2228,Drop Buddy - Fortnite Drop and Strat Picker,1410,61
2229,Roast Machine | Insult Me | Insult Generator,1410,61
2230,Kid's Hub | Kids' Games | Activities Collection,1410,61
2231,DIRECTV,1414,70
2232,Russound Smart Home,1414,55
2233,ATT Digital Life,1414,70
2234,Russound Control,1416,55
2235,Hao Deng,1417,73
2236,Hook Smart Home,1417,57
2237,RMF FM news,1420,70
2238,Quit Drinking App,1420,65
2239,Bitdog Voice,1425,53
2240,Bitdog Home,1425,53
2241,Irish Radioplayer,1425,60
2242,Garmin,1431,38
2243,Mr. Steam,1432,61
2244,Just a Few Words,1432,53
2245,Smartenit,1432,63
2246,Silly Marketing Strategies,1434,72
2247,Surprise Arizona,1438,55
2248,MML Summer Conference 2019,1438,55
2249,The French Idioms Daily Flash Briefing,1441,61
2250,Weber State University,1441,61
2251,Voice Guru,1441,61
2252,Shaping Influence,1441,61
2253,Edulix,1441,61
2254,My Career Fit Scoop,1441,61
2255,Cooley LLP,1441,61
2256,Squaw Alpine,1441,61
2257,Money Moment: Your Finance Flash Briefing,1441,61
2258,My Career Fit,1441,61
2259,zHome Home Automation,1443,54
2260,Research Stash,1444,42
2261,OneBusAway,1444,57
2262,Klove Chef Speakable Recipes,1448,60
2263,CareSynchrony Connections,1448,55
2264,MercMoney,1450,48
2265,CareRinger Companion (medicine man),1451,117
2266,Donate Blood by American Red Cross,1451,43
2267,Hurricane Alerts by American Red Cross,1451,43
2268,First Aid,1451,43
2269,Zodiac Chemistry for two,1451,117
2270,Copper Labs,1451,58
2271,ComfortClick bOS Smart Home,1451,66
2272,Iseebiz,1452,55
2273,wopet feeder,1452,55
2274,pet-u feeder,1452,55
2275,Amcrest Smart Home,1453,74
2276,C by GE,1453,43
2277,skymee feeding,1454,55
2278,Bouncie,1456,41
2279,nomos system,1461,54
2280,LinkyHome,1465,43
2281,Your Virtual Real Estate Agent - Agent NEO,1468,61
2282,Insult Me,1470,71
2283,Iotton Smart Things,1470,51
2284,Apex Fusion,1471,47
2285,Kimball Trivia,1475,57
2286,The General Consensus,1475,51
2287,Nationwide,1475,24
2288,SwitchBee Smart Home,1477,34
2289,Unofficial Samsung SmartTV Controller,1478,66
2290,Ring,1478,66
2291,Speaker Groups,1480,63
2292,SYLVANIA Smart Home,1480,56
2293,Water Levels from USGS,1480,63
2294,Lucero Smart,1483,76
2295,BroadLink,1485,35
2296,"Ask AUVI-Q (epinephrine injection, USP)",1486,40
2297,Magic Home,1487,76
2298,Duckets,1487,58
2299,Flux WiFi,1489,76
2300,AEGOOL,1491,76
2301,BDO Forex,1492,45
2302,Melissa,1494,72
2303,Hinky Pinky,1496,55
2304,Categories for Kids,1496,55
2305,Categories for Adults,1496,55
2306,Highlights Storybooks from Bamboo,1505,56
2307,Green Mountain Power,1505,63
2308,Bamboo Books,1505,56
2309,Bamboo Music,1505,56
2310,Bamboo Luminaries,1505,56
2311,Bamboo Math,1505,56
2312,ThermaSol Smart Shower,1506,78
2313,SafeTrek,1509,49
2314,Ark Labs,1510,57
2315,Beach sounds,1510,53
2316,Azan,1510,53
2317,FWRP,1511,48
2318,Xtreme Country 105.7,1511,48
2319,The Cross Worldwide Worship and Praise,1511,48
2320,Q93 Alexandria,1511,48
2321,Kicker 108,1511,48
2322,Field Of Nightmares Radio,1511,48
2323,KLBC,1511,48
2324,103-7 The Oasis,1511,48
2325,Radio Hatteras,1511,48
2326,KHBT 97.7 The Bolt,1511,48
2327,BIG 98.5,1511,48
2328,The Cross Worldwide Modern Praise and Worship,1511,48
2329,Q-Country 103.5,1511,48
2330,104.9 WERK-FM,1511,48
2331,Kat Kountry 94.5,1511,48
2332,Nile FM Radio,1511,48
2333,Mustang 107.1,1511,48
2334,Lite 106.5 KBVA,1511,48
2335,KQDI FM 106.1,1511,48
2336,AMERICA OUT LOUD,1511,48
2337,SUN RADIO,1511,48
2338,95.3 Gorilla,1511,48
2339,The Drive Tucson,1511,48
2340,WERT Radio Van Wert,1511,48
2341,POWER107.5FM,1511,48
2342,The Sunny Station,1511,48
2343,EDM RGV,1511,48
2344,The Rock Vault,1511,48
2345,The Cross Worldwide Instrumental Christian,1511,48
2346,Stream of Prayer,1511,48
2347,Colossal Radio,1511,48
2348,99.9 the Q,1511,48
2349,The Q 99.7,1511,48
2350,The Cross Worldwide Preaching,1511,48
2351,LATIN MIX MASTERS,1511,48
2352,"My 93.1, KHMY, Hutchinson",1511,48
2353,103.7 The River,1511,48
2354,Star 101.5,1511,48
2355,Odysy Radio,1511,48
2356,The Cross Worldwide Christian Country,1511,48
2357,94.9 The Bridge,1511,48
2358,Swag 104.9,1511,48
2359,92.5 KLAD,1511,48
2360,KMMR,1511,48
2361,Johnny O Radio,1511,48
2362,ESPN Northwest Arkansas,1511,48
2363,GOOBER 95.1,1511,48
2364,The Louisiana Christmas Channel,1511,48
2365,Maxima 95.3,1511,48
2366,93-5 MAX,1511,48
2367,The New Rewind 99.1 Big Rapids,1511,48
2368,"Jamchannel, the world's biggest hits",1511,48
2369,Nogoum FM Radio,1511,48
2370,KSIB Radio,1511,48
2371,Texas Rebel Radio - KFAN FM 107.9,1511,48
2372,WQSB,1511,48
2373,Palapa Mac Radio,1511,48
2374,The Cross Worldwide Christian Gospel Soul,1511,48
2375,Alice 96.5,1511,48
2376,96-7 BLAKE FM,1511,48
2377,106.3 Radio Lafayette,1511,48
2378,Country 101.7 Today's Best Country,1511,48
2379,Revive 95.3,1511,48
2380,"Country 102.9, KHUT, Hutchinson",1511,48
2381,The Cross Worldwide Southern Gospel,1511,48
2382,106.9 More FM,1511,48
2383,95.7FM The Ride,1511,48
2384,V949,1511,48
2385,WCYO,1511,48
2386,99.5 The Fox,1511,48
2387,99.1 WDZD,1511,48
2388,KVNM Radio,1512,79
2389,Clubland FM,1512,79
2390,The Deuce Radio,1512,79
2391,REAL FM,1512,79
2392,TRU Radio,1512,79
2393,Blind Cafe Radio,1512,79
2394,Lazy B - Lush Love Songs,1512,79
2395,Vapor Radio,1512,79
2396,Victus Radio,1512,79
2397,Main Street Radio,1512,79
2398,MEGASHUFFLE Alternative,1512,79
2399,Hit Music 60s,1512,79
2400,Organlive,1512,79
2401,Back Row Radio,1512,79
2402,Fusion At Sunset,1512,79
2403,Punjabi Radio,1512,79
2404,Smooth Jazz Jams Destin,1512,79
2405,POP LOUNGE CAFE,1512,79
2406,Krushnation,1512,79
2407,KMDB Keller,1512,79
2408,WNJRadio.NYC,1512,79
2409,Vroom,1512,42
2410,The Mighty 690,1512,79
2411,Bird Talk Radio,1512,79
2412,Z108,1512,79
2413,AMFM247 Broadcasting,1512,79
2414,Houston Radio Platinum,1512,79
2415,About 2 Blow Radio,1512,79
2416,Power of Worship,1512,79
2417,Crooner Radio,1512,79
2418,Mountain Country 107.9,1512,79
2419,MEGASHUFFLE Remixes,1512,79
2420,103.7 Da Beat,1512,79
2421,Hit Music 90s,1512,79
2422,Hard Rock Hell Radio,1512,79
2423,The Retro Attic,1512,79
2424,U.S. Bank,1512,34
2425,Funky Corner Radio,1512,79
2426,WAY-FM,1518,56
2427,SpotCam,1518,53
2428,ARRL Audio News,1519,51
2429,WAY Now,1520,58
2430,WiFi Password,1522,55
2431,5-Minute Plank Workout,1522,55
2432,Work Tomato,1522,55
2433,Homeschool Christian Mom Elizabeth Estelle,1524,82
2434,Single Digits,1527,52
2435,DroneMobile,1528,74
2436,Foobot your good air guru,1529,67
2437,Escape the Hideout,1536,63
2438,Flame Boss,1538,79
2439,Los Angeles County Board of Supervisors,1539,45
2440,Connector,1540,77
2441,I Am Accountable Flash Briefing by Sam Silverstein,1540,61
2442,MetLife,1542,72
2443,Lingvanex Translator,1543,77
2444,Smart Translator - Translation and Dictionary,1543,77
2445,Hatch Baby,1547,58
2446,Smart robot,1552,56
2447,myTuner Radio,1554,65
2448,Flight Service,1554,58
2449,Cincy Cost of Living Calculator,1558,65
2450,Not Safe for Work Advice,1558,65
2451,Study Cincinnati,1558,65
2452,Stōk Cold Brew,1559,55
2453,Bot Thoughts,1560,63
2454,The Vortex,1562,101
2455,The 3% Challenge,1562,101
2456,TOPGREENER,1562,42
2457,Sansi Hey Light,1562,61
2458,Brilong Smart Lock,1565,56
2459,Consumer Reports,1566,36
2460,IKEA Home smart,1570,76
2461,Boston Real Estate News,1571,62
2462,Be Real,1571,72
2463,Fitbit,1572,73
2464,"Food, Weight, and Water Health Tracker for Fitbit",1572,73
2465,MNU,1572,49
2466,BL Smart Home,1573,37
2467,ihc,1573,37
2468,BroadLink Remote Control,1573,37
2469,Hurco Digital Assistant,1576,48
2470,Higher Self,1581,75
2471,Natty Heavy Radio,1582,66
2472,DR Radio,1589,71
2473,St. Noire,1589,92
2474,API Security,1589,64
2475,HoverPin,1590,72
2476,Magna Wave News,1590,61
2477,ELA,1590,38
2478,Sensimedia Roots Reggae Radio,1591,62
2479,Sensimedia Bass Radio,1591,62
2480,Sensimedia Dancehall Radio,1591,62
2481,Sensimedia Hip-Hop Radio,1591,62
2482,Smartika,1592,51
2483,Easy Tuner,1595,74
2484,Kids Quiz!,1595,74
2485,Guess The Animal,1595,74
2486,Daily Stretch,1595,74
2487,Easy Yoga,1595,74
2488,Sound Machine,1595,74
2489,House Tracker,1595,74
2490,Animal Rescue,1595,74
2491,Question of the Day,1595,74
2492,Find My Phone,1595,74
2493,Easy Meditation (guided) with Madeleine Shaw,1595,74
2494,Ask My Buddy,1596,59
2495,myNursebot,1603,76
2496,U-tec Smart Home,1604,76
2497,BESTEK HOME,1605,72
2498,PowerView® Scenes,1606,28
2499,Vehicle Recalls Canada,1608,17
2500,My Willpower,1612,54
2501,Chef Mia,1615,69
2502,Tarot Drawer,1619,60
2503,Livongo Blood Sugar Lookup,1621,55
2504,Parakeet Residential,1623,68
2505,Drivetime Devotions,1629,60
2506,Chicago Boat Rentals,1629,53
2507,BGN Podcast,1631,53
2508,Top Poll,1632,66
2509,Alexander the comic,1632,66
2510,Farmers,1632,81
2511,BDGE Fantasy Football | 2018,1632,71
2512,My MATH,1632,66
2513,Vintage Radio,1632,66
2514,Ticket Now,1632,66
2515,She Rocks The World,1632,66
2516,Happy Gram,1632,66
2517,My ABC,1632,66
2518,Trivia Blast,1633,61
2519,Wireless Tag (Smart Home),1635,53
2520,Wireless Tag (Informational),1635,53
2521,Seattle Mama Doc Message,1636,40
2522,Just Energy,1638,58
2523,Check My BMI,1641,21
2524,Mantra,1641,21
2525,Weight on Planets,1641,21
2526,Yoga,1641,21
2527,RCA Security,1646,74
2528,Marketplace Morning Report,1647,47
2529,Marketplace Tech,1647,47
2530,Make Me Smart,1647,47
2531,Agent Pipeline Sales Tips,1648,79
2532,Lending Tree,1649,32
2533,The Audio Chef,1654,66
2534,Swidget Control,1661,71
2535,GREE+,1661,65
2536,Popcorn Quiz,1665,75
2537,IOT Connect Smart Home,1666,76
2538,Christmas Songs Music MP3 Merry Christmas Carol,1669,73
2539,Natural Sounds MP3 Audio Babbling Brook Sound,1669,73
2540,Natural Sounds MP3 Audio Tropical Beach Sound MP3,1669,73
2541,Natural Sounds MP3 Audio Wave Relax Sleep Sounds,1669,73
2542,GIRL FRIEND WIND UP GAME The Ultimate PRANK Game,1669,73
2543,Christmas Songs Music Audio O Come All Ye Faithful,1669,73
2544,Smart Home Guard Dog Barking SIMEON TUITT AUDIO,1669,73
2545,LIE DETECTOR Find Out The Truth From Anyone PRANK,1669,73
2546,Get Over Your Ex Partner Affirmations MP3 AUDIO,1669,73
2547,Smart Home AI Doorbell SIMEON TUITT TV SHOW VIDEO,1669,73
2548,Contactless Ring SIMEON TUITT TV SHOW VIDEO REVIEW,1669,73
2549,Keep Cats Out Your Garden Sound SIMEON TUITT AUDIO,1669,73
2550,GOOD MORNING Have A Great Day Smart Home Assistant,1669,73
2551,Stop Dog Barking Whistle Sound SIMEON TUITT AUDIO,1669,73
2552,GOOD NIGHT Random Sleep Messages Spoken Before Bed,1669,73
2553,I'M HOME Random Greetings To Welcome You Home,1669,73
2554,Natural Sounds MP3 Audio Woodland Sleep Sounds,1669,73
2555,Natural Sounds MP3 Audio Tranquil Waterfall Sound,1669,73
2556,Natural Sounds MP3 Audio Torrential Rain Sound MP3,1669,73
2557,Home Workout Exercise Video Fitness 7 Day Videos,1669,73
2558,Natural Sounds MP3 Audio Log Cabin Fire Sound MP3,1669,73
2559,Gordon Ramsay,1673,81
2560,About Jeremy,1673,88
2561,Guess the Horror,1676,76
2562,VeSync,1676,65
2563,Hotwire Fision,1677,63
2564,The Bartender,1679,137
2565,Metrics,1680,63
2566,Daily Almanac Flash Briefing,1682,128
2567,The Old Farmer's Almanac,1684,128
2568,Referral Network,1684,69
2569,aiTechHome,1687,71
2570,Mitsubishi Electric US kumo cloud,1689,42
2571,Custom Programmer Jokes,1690,87
2572,Cuby Smart,1691,63
2573,Krieger,1693,73
2574,Jawa camera,1694,68
2575,Vote My Proxy,1698,74
2576,High Low Guessing game,1698,77
2577,OurGroceries,1699,72
2578,Princeton Scoop,1699,59
2579,Starfish Audio,1703,77
2580,Starfish Drive,1703,77
2581,Starfish Peeps,1703,77
2582,Star fish UK,1703,77
2583,Shopkins World,1703,77
2584,Starfish Fit,1703,77
2585,Starfish Messenger,1703,77
2586,Starfish Me,1703,77
2587,Starfish Track,1703,77
2588,Starfish Groove,1703,77
2589,Howl Alert,1706,76
2590,Word Mess,1710,53
2591,Westpac Banking,1711,53
2592,Gold Mine,1714,69
2593,Cinematic Sound,1714,69
2594,Binaural Beats: Alpha Waves,1714,69
2595,Fairy Teller,1714,69
2596,Binaural Sounds: Brain Waves,1714,69
2597,JustWatch - The Streaming Search Engine,1717,109
2598,Lombex,1718,65
2599,One Albuquerque Today Flash Briefing,1718,59
2600,TBN Livestream,1719,66
2601,fox.core based system,1719,59
2602,Genius Challenge,1721,77
2603,Who Said This,1721,77
2604,Movie Challenge,1721,77
2605,Dog Challenge,1723,77
2606,ABQ311,1724,60
2607,Charlie's Heist,1725,64
2608,Clemson University,1727,96
2609,Ultrasound,1733,12
2610,Highway COUNTRY,1733,69
2611,Sense,1733,74
2612,Your Happiness Now,1733,64
2613,FPL,1737,65
2614,AI (Artificial Intelligence) Facts,1738,77
2615,TNRIS - Texas Natural Resources Information System,1738,75
2616,MagicLight WiFi,1739,87
2617,L.A. City,1742,85
2618,247Mixing,1743,74
2619,Old Christian Radio,1743,74
2620,Radio Omega 100.1,1743,74
2621,ScratchVision Radio,1743,74
2622,Gateway City Radio,1743,74
2623,MatthewsRadio,1743,74
2624,Fire Online Radio,1743,74
2625,Ernest Angley World Radio,1743,74
2626,Rebel Radio 716,1743,74
2627,Terry Tripp's Empowerment Radio,1743,74
2628,Armenian Worship,1743,74
2629,ONERADIO.LINK,1743,74
2630,URC Radio,1743,74
2631,Soulfunny Radio,1743,74
2632,ALT MARCONI,1743,74
2633,TriniSpiceFM,1743,74
2634,Thuthi FM,1743,74
2635,Stages of Life with Dr. David Klein,1743,74
2636,HOUSE RADIO DIGITAL,1743,74
2637,East Star Radio,1743,74
2638,Victoria Napolitano Studios,1743,74
2639,Mopeka Gateway,1745,73
2640,Life.Church,1745,82
2641,Any.do,1747,71
2642,Social Selling for B2B,1748,46
2643,Ellie the health insurance digital assistant,1749,70
2644,Scrabble® Word of the Day,1752,67
2645,Spanish Word of the Day,1752,67
2646,Celebrity Quote of the Day,1752,67
2647,Motivational Quote of the Day,1752,67
2648,Scrabble® Word of the Day Briefing,1752,67
2649,Slang Word of the Day,1752,67
2650,SAT Word of the Day,1752,67
2651,I'm Hurt non-emergency alert,1753,55
2652,RainCloud,1754,65
2653,News Feed,1757,75
2654,My Title Gal Minutes,1757,71
2655,Maeghan's Social Selling Corner,1757,71
2656,Timesheets Companion,1758,56
2657,Purell,1760,63
2658,Fios,1762,78
2659,iLONDA Smart,1763,60
2660,LaView ONE,1763,81
2661,Nexx Smart Home,1766,70
2662,Noon,1769,67
2663,CoinBot Crypto Currencies,1769,66
2664,Avi-on Smart Home,1774,56
2665,Butterball,1775,44
2666,Mystery Sounds,1777,51
2667,Motiv Ring,1777,53
2668,Indiana Business News,1780,45
2669,Lagunitas,1780,70
2670,Case Hand I.Q. Quiz,1780,70
2671,Mattress FIRM Tips,1780,70
2672,Winning Numbers for Wisconsin Badger 5,1784,75
2673,Ceramic Man Daily,1785,80
2674,Winning Numbers for New York Numbers Evening,1786,75
2675,Run My Lines,1787,103
2676,iCLEBO Plus,1787,72
2677,Winning Numbers for Massachusetts MassCash,1788,74
2678,Story Stream: Binge-worthy Bedtime Stories,1788,70
2679,Closeli,1790,70
2680,Tosee Plus,1790,70
2681,SunHome,1791,70
2682,iFutureHome,1791,70
2683,Ambi Climate Smart Home,1791,66
2684,Ambi Climate,1791,66
2685,Sun Humidifier,1791,70
2686,Particle Cloud,1792,63
2687,Ingrein Clock,1792,63
2688,Ten Days To Nonprofit Status,1797,65
2689,Winning Numbers for MEGA Millions,1798,73
2690,Winning Numbers for Florida Pick 4 Evening,1798,73
2691,Winning Numbers for Oregon Win for Life,1799,75
2692,Jason Mraz Behind the Album Know,1800,77
2693,Winning Numbers for Powerball,1800,76
2694,Buzzer Beater Basketball Trivia with KAT,1800,77
2695,Winning Numbers for Ohio Pick 4 Evening,1802,75
2696,The Trucker.com Daily News,1804,54
2697,Winning Numbers for Pennsylvania Pick 3 Evening,1805,75
2698,Winning Numbers for Kansas Super Cash,1806,75
2699,Winning Numbers for Georgia Cash 3 Midday,1808,72
2700,Hook Digital Marketing Tips,1816,75
2701,Roto-Rooter,1820,75
2702,AXS TV,1820,58
2703,Govee Home,1821,93
2704,"Fit Pro - Yoga  Workout Timer, Charts, Sessions",1821,84
2705,Whisperings: Solo Piano Radio,1822,88
2706,Big 8 Radio,1826,82
2707,99.1 Best Oldies Radio - Columbus,1826,82
2708,Bhagavad Gita - As It Is,1827,47
2709,"Handoff - Beer, Wine & Liquor Delivery",1827,60
2710,Fairfax County Flash Briefing,1831,31
2711,The Truth Bandage Blog from memorybeach.com.,1832,77
2712,Digital Marketing By Michael Guberti,1835,80
2713,Rock 108,1836,83
2714,McAllen Next Today,1836,81
2715,LIVOLO HOME,1837,97
2716,Socially Linked,1838,76
2717,LIVOLO,1838,97
2718,Adventurer's Notebook,1842,79
2719,blurams,1845,68
2720,Ridgewood Bank,1845,39
2721,The Essence of Tea,1846,67
2722,FriendSync Lamp,1847,80
2723,Fantasy Football,1848,59
2724,So Happy by Sodexo,1849,41
2725,Akinator Safari,1852,86
2726,myKwiz - A Quiz Hub to Take & Add Your Own Quiz,1852,68
2727,Akinator,1852,86
2728,Read the Old Testament This Year,1854,86
2729,Read the Pearl of Great Price This Year,1854,86
2730,Read the Doctrine and Covenants This Year,1854,86
2731,Read the New Testament This Year,1854,86
2732,Read the Book of Mormon This Year,1854,86
2733,Scriptures Every Day,1854,86
2734,Traktin,1858,76
2735,Trakt,1858,76
2736,A Fit Life with Mel Z,1858,83
2737,Summa Health Tips,1860,64
2738,Loop It!,1861,83
2739,Sleep Sounds by Mind Head,1863,83
2740,Spa Healing Sounds: Relaxing Sounds,1863,83
2741,WYR - Would You Rather?,1863,83
2742,DROP FORTNITE,1863,83
2743,Relaxation Sounds by Mind Head,1863,83
2744,Food Combinator,1865,63
2745,My Leviton,1866,81
2746,Govee,1871,96
2747,home8,1871,62
2748,Oil Analysis,1871,67
2749,CBD Oil,1872,83
2750,Daily technology facts,1872,83
2751,Name the Apostles,1872,83
2752,Unearthly Contact,1872,83
2753,The closing curtains sound,1872,83
2754,Hockey Jokes,1872,83
2755,Food Trivia,1872,83
2756,My Arbor,1872,83
2757,Joke Of The Day,1872,83
2758,Daily Planet,1872,83
2759,Pool Party Music,1872,83
2760,Alpha Waves,1872,83
2761,Counting Sheep,1872,83
2762,Singing Lake,1872,83
2763,The howling of the wolves,1872,83
2764,Yankees Jokes,1872,83
2765,Keto Muffin Recipes,1872,83
2766,Play Time Ideas,1872,83
2767,Motivation Monday from Change Your POV Podcast,1872,83
2768,Computronix,1872,83
2769,Daily Spiritual Affirmations,1872,83
2770,Please Wait,1872,83
2771,Daily Cleaner,1872,83
2772,Build Your Brain Power,1872,83
2773,Hot Potato Game,1872,83
2774,Axwell \ Ingrosso,1872,83
2775,Royal Meghan's Etiquette Rules,1872,83
2776,Wind Sound,1872,83
2777,Local Real Estate California,1872,83
2778,Robocall Buster,1872,83
2779,Baby Gender Reveal Ideas,1872,83
2780,Detox Daily,1872,83
2781,Sober Nightly Prayer,1872,83
2782,Lagoon Watch,1872,83
2783,meal prayer,1872,83
2784,Race car sounds,1872,83
2785,Daily Abundance Affirmations,1872,83
2786,God's latest tweet,1872,83
2787,Basic dog training commands,1872,83
2788,Dads tip of the day,1872,83
2789,Filipino Nursery Rhymes,1872,83
2790,Indian Flute Meditation,1872,83
2791,Positive Affirmation,1872,83
2792,Ticking Clock,1872,83
2793,The ticking of the mantel clock,1872,83
2794,Fortnite Daily Tips,1872,83
2795,Safety Tips,1872,83
2796,"Countdown Clock - Christmas, New Year, and more",1872,83
2797,Fascinating Cat Facts,1872,83
2798,Daily Pisces Horoscope,1872,83
2799,I am Affirmations,1872,83
2800,Sleep Lucid Dreaming - Binaural Beats,1872,83
2801,My Work Affirmations,1872,83
2802,Jump Start My Day,1872,83
2803,Imam Ali (a.s) Quotes,1872,83
2804,Slow Clap,1872,83
2805,Sleep ASMR,1872,83
2806,Lincoln Gettysburg Address,1872,83
2807,Remove Worry Energy,1872,83
2808,Horse sound,1872,83
2809,Music trivia,1872,83
2810,Composting Compost Yes or No,1872,83
2811,Splat Noise,1872,83
2812,Best Ambient Sounds,1872,83
2813,Meditation Sounds Tranquility,1872,83
2814,Car Color Game,1872,83
2815,Beginners Gardening,1872,83
2816,River Sounds,1872,83
2817,The Sophia School,1872,83
2818,My Chair Exercise,1872,83
2819,What Would You Do,1872,83
2820,Lullaby Songs and Relaxing Sounds with Timer,1872,83
2821,Relaxing Mood Music,1872,83
2822,Senior Citizen Prepping English Spanish,1872,83
2823,Ocean Waves Sounds,1872,83
2824,Retro Radio,1872,83
2825,Christmas Fun Trivia,1872,83
2826,Meditation Music Before Sleep,1872,83
2827,Remove Negative Energy,1872,83
2828,Sound Effect of a Battlefield,1872,83
2829,Stress Relief Music,1872,83
2830,Rain sounds,1872,83
2831,The Twelve Steps,1872,83
2832,Beach Waves,1872,83
2833,Toronto Waste Wizard,1872,83
2834,Lara Happy Pill,1872,83
2835,Weigh Down,1872,83
2836,Purring Cat,1872,83
2837,Make Money Writing Tips,1872,83
2838,Guinea pigs sound,1872,83
2839,Relaxing Gentle Stream Ambient Sound,1872,83
2840,Leaf blower sound,1872,83
2841,Sport Net,1872,83
2842,Zencash price,1872,83
2843,Sleigh Ride,1872,83
2844,Daily Trumpism,1872,83
2845,Viking Bugle call,1872,83
2846,Drill Instructor,1872,83
2847,Daily Rainbow,1872,83
2848,A.S.M.R  Triggers,1872,83
2849,Bolivar Today,1872,83
2850,WIXY 1260 Online,1872,83
2851,Computer Support,1872,83
2852,The ReddCoin Crypto,1872,83
2853,Pet Dinner Call,1872,83
2854,Unofficial Broad City Trivia,1872,83
2855,A Loving Thought,1872,83
2856,Best Ever Beauty Facts,1872,83
2857,Christmas Carol,1872,83
2858,Release The Wolves,1872,83
2859,Daily Sober Prayer,1872,83
2860,The sound of the volcano,1872,83
2861,Africa Fridays,1872,83
2862,Gas Relief Tips,1872,83
2863,Bird Chorus,1872,83
2864,Unofficial Pokemon Fan Trivia,1872,83
2865,Daily Morning Prayer,1872,83
2866,Relationships Affirmations,1872,83
2867,Feng Shui Cures,1872,83
2868,Volunteer State College Radio,1872,83
2869,Humorous Quotes,1872,83
2870,Relief My Stress,1872,83
2871,The sound of a Chipmunk,1872,83
2872,The Dean Renfro Show Live,1872,83
2873,Easy sleep relaxing breathing,1872,83
2874,Cat growling sound,1872,83
2875,Daily Gratitude,1872,83
2876,One Hour House Cleaning,1872,83
2877,Dog Squeaky Toy,1872,83
2878,Easy Meal Ideas,1872,83
2879,Rain Tent,1872,83
2880,TAPS,1872,83
2881,Work Break,1872,83
2882,Biology Trivia,1872,83
2883,Greek Recipes in English,1872,83
2884,Go Navy,1872,83
2885,Geaux Tiger Music,1872,83
2886,The Full House (Who Said It Game),1872,83
2887,Natural Stress and Anxiety Relief for Guinea Pigs,1872,83
2888,Old Radio Mysteries,1872,83
2889,Daily Motivational Quotes,1872,83
2890,Ouch Sound,1872,83
2891,Angry cat sound,1872,83
2892,Thunderstorm Sound,1872,83
2893,Baby Deep Sleep,1872,83
2894,Serene Sounds : Thunderstorm Sounds,1872,83
2895,Spooky Halloween Stories,1872,83
2896,Bless This Food,1872,83
2897,Bias Blaster,1872,83
2898,Lake Forest Sounds,1872,83
2899,Brevard Karaoke,1872,83
2900,Meditation Spa Music,1872,83
2901,Daily Devotions For Business People,1872,83
2902,Short Morning Prayers,1872,83
2903,debris free oceans,1872,83
2904,Cup Of Joe,1872,83
2905,Eco Facts,1872,83
2906,Cooking Temperatures,1872,83
2907,Dinner Dash,1872,83
2908,8-Bit Video Game Sounds,1872,83
2909,DoD Army News,1872,83
2910,Jewish Mother Advice,1872,83
2911,Lara Quote,1872,83
2912,daily ocean facts,1872,83
2913,Optimist Creed,1872,83
2914,Never have I ever,1872,83
2915,Morse code receiving sound,1872,83
2916,Vacuum cleaner sound,1872,83
2917,Self Esteem Affirmations,1872,83
2918,Cool movie lines,1872,83
2919,Sleep Sound,1872,83
2920,Success Quotes,1872,83
2921,Peaceful Sleep Sounds. Harp Sounds,1872,83
2922,Baby Shush,1872,83
2923,Yancey Good Morning,1872,83
2924,Hot Potato,1872,83
2925,Sound of the police car,1872,83
2926,Setting Goals,1872,83
2927,Weight Loss Taboos,1872,83
2928,perfect egg,1872,83
2929,Squeaking toy sound,1872,83
2930,Relaxing Train Journey,1872,83
2931,Sound of Niagara falls,1872,83
2932,Learn Morse Code,1872,83
2933,Serene Sounds : Campfire Cricket sounds,1872,83
2934,Essential Oils Info,1872,83
2935,Theta Binaural Sounds,1872,83
2936,The sound of Luggage,1872,83
2937,Accountability Buddy,1872,83
2938,Gentle Thunder Sounds,1872,83
2939,Little Big Words,1872,83
2940,Persuade Me.,1872,83
2941,Lid Up Lid Down,1872,83
2942,Science Trivia,1872,83
2943,Quote of the day,1872,83
2944,study time,1872,83
2945,Entrepreneurship Quotes,1872,83
2946,Fascinating Dog Facts,1872,83
2947,Good Morning Vietnam,1872,83
2948,Morning Motivation,1872,83
2949,Alpha Waves Sounds,1872,83
2950,Space Unicorn Adventure,1872,83
2951,Daily Dalai Lama,1872,83
2952,Hyderabadi Facts,1872,83
2953,Healing SuperFoods,1872,83
2954,Healing Affirmations,1872,83
2955,Baby Womb Sounds,1872,83
2956,Space Travel Sounds,1872,83
2957,What's Up Doylestown,1872,83
2958,Get Organized,1872,83
2959,Career Affirmation,1872,83
2960,Meditation  Sounds  Binaural Rain,1872,83
2961,Cooking with Kids,1872,83
2962,Tav Prasaad Sawaye,1872,83
2963,Snow storm sound,1872,83
2964,Space Command,1872,83
2965,daily shark facts,1872,83
2966,Call To Grace,1872,83
2967,Meditation Sounds Gratitude,1872,83
2968,Funniest Jokes Of All Time,1872,83
2969,Super Hero Trivia,1872,83
2970,Humble Pie,1872,83
2971,Chaupai Sahib,1872,83
2972,Grief Relief,1872,83
2973,The Side Hustle Show,1872,83
2974,Wise Ol Sayings,1872,83
2975,Inspirational Mother's Day Quotes,1872,83
2976,Healing Comfort Spa,1872,83
2977,Blue Lagoon Sound,1872,83
2978,Pickleball Tips,1872,83
2979,Writing Quote of the Day,1872,83
2980,Mechanical Watch Ticking,1872,83
2981,Radio Beethoven,1872,83
2982,Fighter Jet Takeoff,1872,83
2983,Budgie Babble,1872,83
2984,Soothing Jungle Sounds,1872,83
2985,Underwater Whale Sounds,1872,83
2986,Beau’s Brewery,1872,83
2987,Football Trivia,1872,83
2988,Rainbow Dreams,1872,83
2989,Spanish Numbers,1872,83
2990,Chat Bot,1872,83
2991,My Workout Music,1872,83
2992,British Question of the Day,1872,83
2993,night Jesus came,1872,83
2994,Name My Baby,1872,83
2995,Mind Blowing Facts,1872,83
2996,Miami Surf Report,1872,83
2997,Funny Burps,1872,83
2998,Daily Bible Quote,1872,83
2999,Relax Sounds: Beach Sounds,1872,83
3000,Ship sound,1872,83
3001,Funny Questions,1872,83
3002,Make me happy!,1872,83
3003,Bless Me,1872,83
3004,Cocktails on the Beach,1872,83
3005,Baby Crying,1872,83
3006,Neville Goddard Quotes,1872,83
3007,Jack Handey Thoughts,1872,83
3008,Better Looking Game,1872,83
3009,Grain Free Recipes,1872,83
3010,Laughing Babies,1872,83
3011,Discipline The Kids With Fun,1872,83
3012,Ik Onkar,1872,83
3013,Ocean Trivia,1872,83
3014,CandyGram For Mongo,1872,83
3015,Beginner Anatomy Trivia,1872,83
3016,Saturn Sounds,1872,83
3017,How Was Your Day Kids,1872,83
3018,Grime Scene Investigation,1872,83
3019,Wolf Sounds,1872,83
3020,Torpedoes Away,1872,83
3021,Five Star Business,1872,83
3022,CISSP Quiz,1872,83
3023,My Evening Affirmations,1872,83
3024,The rustle of paper sound,1872,83
3025,White Noise sound,1872,83
3026,Under Water Sounds,1872,83
3027,Meditation  Sounds  Fairy Blessings,1872,83
3028,My Mama,1872,83
3029,A Christmas Carol,1872,83
3030,Truth or Dare,1872,83
3031,The Babylon Bee Prayer,1872,83
3032,The Dalai Lama's Tweets,1872,83
3033,Sports Quotes,1872,83
3034,O-H!,1872,83
3035,Heartbeat Sounds,1872,83
3036,Meditation Sounds Drifting Away,1872,83
3037,Motivational Quotes,1872,83
3038,Daily Facts about National Parks,1872,83
3039,Iconomi Price,1872,83
3040,Soothing Sounds. Piano Dreams,1872,83
3041,Arnold Palmer Quotes,1872,83
3042,Is Donald Trump Still President?,1872,83
3043,Relaxing Beach Nature Music,1872,83
3044,shots fired,1872,83
3045,Winter Waterfall,1872,83
3046,The sound of the toaster,1872,83
3047,encouragement today,1872,83
3048,Seize the Day,1872,83
3049,Make the World a Better Place,1872,83
3050,Nightingale Song,1872,83
3051,Word of the Lord,1872,83
3052,Nurse Practitioners Do What,1872,83
3053,CRNA Facts,1872,83
3054,Jupiter Sounds,1872,83
3055,My Memory Palace,1872,83
3056,Donald Trump Fact of the Day,1872,83
3057,Five Minute Meditation,1872,83
3058,Digeridoo Sound,1872,83
3059,Best Real Estate Agents Southern California,1872,83
3060,"Greek News of the Week by ""Consider This""",1872,83
3061,Wolf Whistle,1872,83
3062,Ice Breaker Jokes,1872,83
3063,Chair Yoga,1872,83
3064,AA Twelve Steps,1872,83
3065,Sound Sleep,1872,83
3066,Relaxation Sounds. Wolf Sounds,1872,83
3067,Favorite Color,1872,83
3068,puppy prayers,1872,83
3069,Kirtan Sohila,1872,83
3070,Bias Busting Tip of the Day,1872,83
3071,Easy Spanish,1872,83
3072,Celebrity Coffee Quotes,1872,83
3073,Which Animal,1872,83
3074,Soothing Waterfall Sounds,1872,83
3075,Rap battle,1872,83
3076,Job Interview Questions,1872,83
3077,Serene Sounds : CampFire Sounds,1872,83
3078,Lets Party Klaxon,1872,83
3079,Neil Diamond Beginnings,1872,83
3080,Am I good enough,1872,83
3081,Shiva Mantra,1872,83
3082,Recovery Speakers From Alcoholics Anonymous,1872,83
3083,Yo Mamas Day Jokes,1872,83
3084,The How I Met Your Mother (Who Said It Game),1872,83
3085,Bible Books List,1872,83
3086,DJ Air horns,1872,83
3087,Sound of rain,1872,83
3088,Blues Harmonica,1872,83
3089,Prime Light Meditation,1872,83
3090,Animal Talk,1872,83
3091,Daily Devotional,1872,83
3092,Coqui Frogs,1872,83
3093,Lottery Number Picker,1872,83
3094,Pattern Recognition Magic Trick,1872,83
3095,Crystals and Their Healing Properties,1872,83
3096,Brain Training,1872,83
3097,Om Mantra,1872,83
3098,Relaxing Rain Sound,1872,83
3099,The C Bomb,1872,83
3100,Table Topics Ace,1872,83
3101,The sound of a turbine,1872,83
3102,Indian Languages,1872,83
3103,Radio Nature,1872,83
3104,Help Me Get Dressed,1872,83
3105,Clear a Clogged Toilet,1872,83
3106,Miracle Transformation,1872,83
3107,Leadership Quotes,1872,83
3108,Blaster Fight,1872,83
3109,Jungle of South America sounds,1872,83
3110,Stains Removal,1872,83
3111,The Litany Against Fear,1872,83
3112,Kid Chef,1872,83
3113,Beagle Facts,1872,83
3114,Mrs. Howard Classroom,1872,83
3115,Forest Stroll Sounds,1872,83
3116,Common Sense Riddles,1872,83
3117,Friend Bot 2.0,1872,83
3118,Writer's Block Busters,1872,83
3119,Money Earnin Mount Vernon,1872,83
3120,Animal A B C's,1872,83
3121,Truth or False Trivia,1872,83
3122,Toilet Flush Issue,1872,83
3123,Toy Store Poem,1872,83
3124,Hot frying pan sound,1872,83
3125,Daily Marriage Affirmations Women,1872,83
3126,Ambient Sounds Zombie Rain,1872,83
3127,Cliff Notes for Popular Business Books,1872,83
3128,Intriguing Facts,1872,83
3129,My Relaxing Sounds,1872,83
3130,Shamanic Drumming Sounds,1872,83
3131,Train Horn Sounds,1872,83
3132,Applaud Me,1872,83
3133,Modern Slang,1872,83
3134,Lacrosse Trivia,1872,83
3135,NP Facts,1872,83
3136,Let Me Hear a Leadership Tip,1872,83
3137,Tropical Beach,1872,83
3138,Star Spangled Banner,1872,83
3139,Horse Breed Trivia,1872,83
3140,Bias Busting Kids,1872,83
3141,Yo-Yo Ma's Musical Moments,1872,83
3142,Who's a Good Boy?,1872,83
3143,Deep Sleep Sounds,1872,83
3144,Are You Scared?,1872,83
3145,Pass Phrase,1872,83
3146,Hosting Status,1872,83
3147,Serene Sounds : Gentle Rain Sounds,1872,83
3148,Happy Cleaning,1872,83
3149,Cat's purring,1872,83
3150,Red Noise. Focus and Relax,1872,83
3151,Time Out Timer,1872,83
3152,Alarm ringing sound,1872,83
3153,STD Facts,1872,83
3154,Rehraas Sahib,1872,83
3155,Via Skin Science best all natural beauty solutions,1872,83
3156,Soothing Sounds. Piano Sounds,1872,83
3157,My Bedtime Affirmations,1872,83
3158,Christian Psalms,1872,83
3159,I Pledge Allegiance,1872,83
3160,whats upppp,1872,83
3161,Natural Stress and Anxiety Relief for Rabbits,1872,83
3162,Former US President Barack Obama's Latest Tweet,1872,83
3163,Cute Kid Fortnite Drop Zone,1872,83
3164,Yoga Sounds,1872,83
3165,Mission Network News,1872,83
3166,Virgin Mary Prayers,1872,83
3167,Encouragement Affirmations,1872,83
3168,Redneck Jokes,1872,83
3169,Ultimate Technique,1872,83
3170,Best Real Estate Agent San Francisco California,1872,83
3171,The Whine Police,1872,83
3172,Farm Yard Animal Noises,1872,83
3173,Lost in Space quotes,1872,83
3174,Concentration Meditation Music,1872,83
3175,Tibetan Bowls Sounds,1872,83
3176,Baby Sleep White Noise,1872,83
3177,A Cup Full of Happy,1872,83
3178,Friends (Who Said It Game),1872,83
3179,Electronic alarm clock sound,1872,83
3180,Christmas Freeze Dance,1872,83
3181,Baby Lullaby Music For Relaxation and Sleep,1872,83
3182,Wit and Wisdom of Sherlock Holmes,1872,83
3183,Aromatherapy Blend Relaxation,1872,83
3184,Healing Ocean Spa,1872,83
3185,Deep Space Sounds,1872,83
3186,Air conditioner sound,1872,83
3187,Problem Assessment,1872,83
3188,Joke Time,1872,83
3189,Daily Workout by Fitnutpt.com,1872,83
3190,Square Breathing,1872,83
3191,Video Game Trivia,1872,83
3192,Daily Scorpio Horoscope,1872,83
3193,Crypto Check,1872,83
3194,God Is Near Bible Words,1872,83
3195,The Ugly Truth,1872,83
3196,Self Love,1872,83
3197,Bird Sounds,1872,83
3198,Tinnitus Tamer,1872,83
3199,Battlefield Simulation,1872,83
3200,Pig sounds,1872,83
3201,Shiv Tandav,1872,83
3202,Soothing Sounds. Waterfall Sounds,1872,83
3203,Veteran Mental Health,1872,83
3204,Gary Vee Quote of the Day,1872,83
3205,Stop Smoking Now,1872,83
3206,Sound of a crackling fire,1872,83
3207,T.V. Series Finder,1872,83
3208,Weigh Down Radio,1872,83
3209,Rain Roof Sound,1872,83
3210,The Artiqox Crypto,1872,83
3211,Angel Card,1872,83
3212,Greek Music By Sfinakia Fm Radio,1872,83
3213,Space Music,1872,83
3214,DoD Air Force News,1872,83
3215,Lawn mower sound,1872,83
3216,Baking Soda Tips,1872,83
3217,Tantra Sounds,1872,83
3218,Howling Wolf Howling Wolves,1872,83
3219,Hockey Trivia,1872,83
3220,Tricky Question,1872,83
3221,Forest Stream,1872,83
3222,Naam Simran,1872,83
3223,Anand Sahib,1872,83
3224,Ten Island Winter Vacation Spots,1872,83
3225,Wind Wave Sounds,1872,83
3226,Twisted Quotes,1872,83
3227,Camping sound,1872,83
3228,Nutcracker Music,1872,83
3229,Be Funny,1872,83
3230,BS Alert,1872,83
3231,Exercise & Workout Motivation,1872,83
3232,Sleep Helper,1872,83
3233,Sound of a strong wind,1872,83
3234,consider truth,1872,83
3235,CareerPunk Daily Advice,1872,83
3236,Meditation Station,1872,83
3237,Unofficial WWE Superstars Theme Songs,1872,83
3238,Jack Reacher Quiz,1872,83
3239,The swamp sounds,1872,83
3240,Authentic Japanese Ambience,1872,83
3241,Relaxation Music,1872,83
3242,Make me workout,1872,83
3243,Sounds of the Forest,1872,83
3244,I'm Bored,1872,83
3245,Murphy's ByLaws,1872,83
3246,let us stretch,1872,83
3247,Itsy Bitsy Spider Sing-Along Song,1872,83
3248,Defeating Discouragement BIble Words,1872,83
3249,KeepAlive,1872,83
3250,Learn French,1872,83
3251,Bible Answers,1872,83
3252,Wisdom of Wayne Dyer,1872,83
3253,Brain Teasers,1872,83
3254,The sounds of fireworks,1872,83
3255,Learn Chinese,1872,83
3256,Counting Dings,1872,83
3257,unofficial chewbacca sounds,1872,83
3258,Meditation Sounds,1872,83
3259,Options FAQ,1872,83
3260,Abandoned Castle Sounds,1872,83
3261,Calming Sounds,1872,83
3262,Feelings or Desires,1872,83
3263,teach me healthy eating,1872,83
3264,Dream Achiever,1872,83
3265,Funny Brain Twisters,1872,83
3266,Medieval Sounds,1872,83
3267,Dinosaurs Park Sounds,1872,83
3268,Relaxing Piano Ocean Music,1872,83
3269,Purr Sleep,1872,83
3270,Review Removal Help Center by Objection Co,1872,83
3271,Dog Summer Safety Tips,1872,83
3272,Fail Horn,1872,83
3273,Late coming Excuses,1872,83
3274,Authentic French Ambience,1872,83
3275,The Grey's Anatomy (Who Said It Game),1872,83
3276,Sounds of medieval music,1872,83
3277,Positive Affirmations,1872,83
3278,Fun Facts Minnesota,1872,83
3279,Recommend a Romance Author,1872,83
3280,Relaxing Piano Music,1872,83
3281,Good Morning,1872,83
3282,Love Youuu,1872,83
3283,Halloween Sounds,1872,83
3284,Daily Dog Quotes,1872,83
3285,rainbow six helper,1872,83
3286,Thunderstorm Night,1872,83
3287,Dice Roller,1872,83
3288,Nobody Dances Here,1872,83
3289,Daily Romantic Gesture,1872,83
3290,Christmas Countdown,1872,83
3291,Night sounds of frogs,1872,83
3292,Dream Catcher Sounds,1872,83
3293,Imam Sadiq Quotes,1872,83
3294,Boat Names,1872,83
3295,Shiv Amritvani,1872,83
3296,Decluttering Made Easy,1872,83
3297,"Trump, Obama or Homer",1872,83
3298,Rush hour sounds,1872,83
3299,Charities Support,1872,83
3300,Thunderstorm Sounds,1872,83
3301,Yoga Music,1872,83
3302,Kitchen Measures,1872,83
3303,Cutting paper sound,1872,83
3304,Tampa Florida Real Estate Directory,1872,83
3305,History Trivia,1872,83
3306,Zen River Sound,1872,83
3307,Powerful Shiva Mantra,1872,83
3308,TRAIN SOUNDS,1872,83
3309,New England Press Conference,1872,83
3310,Stop Dog Barking,1872,83
3311,Happiness Affirmation,1872,83
3312,Grandparent Trivia,1872,83
3313,Calming Sounds... Ocean Sounds,1872,83
3314,stream water sounds,1872,83
3315,Guess my number,1872,83
3316,Labrador Facts -Puppy Lab Doggo Retriever Dog Talk,1872,83
3317,Relaxing Thunderstorm Sounds,1872,83
3318,Birds Singing,1872,83
3319,Japji Sahib,1872,83
3320,The Stations of the Cross,1872,83
3321,Park Creek Activities,1872,83
3322,Inspirational Quotes,1872,83
3323,Baby Sleep Sounds,1872,83
3324,Bedtime Lullaby,1872,83
3325,Work Affirmations,1872,83
3326,Everyone Trivia,1872,83
3327,Bye Bye Cavities,1872,83
3328,A Cat's Life,1872,83
3329,Happy Happy Birthday in English,1872,83
3330,Ocean Sounds  Relaxation,1872,83
3331,denied sound effect,1872,83
3332,Philly Fight Song,1872,83
3333,Bible Who Am I,1872,83
3334,Kiddie Jokes,1872,83
3335,Hearts Desire,1872,83
3336,Mindfulness Music,1872,83
3337,My Happy Music,1872,83
3338,Law Talk,1872,83
3339,Daily Marriage Affirmation Men,1872,83
3340,Tongue Twister,1872,83
3341,Relaxation Sleep,1872,83
3342,freedive training,1872,83
3343,A Daily Dose of Happiness,1872,83
3344,What the Cluck Chicken and Egg Facts,1872,83
3345,Star Trek quotes original series,1872,83
3346,Relaxing Wind Chimes,1872,83
3347,Roseanne Quotes,1872,83
3348,Spring Thunderstorm,1872,83
3349,Heidi FM The Hip Hop Dance Station,1872,83
3350,drumroll please,1872,83
3351,Ocean Lullaby,1872,83
3352,Doggy Tags,1872,83
3353,Healing Spring Sounds,1872,83
3354,Catholic quotes,1872,83
3355,Rainy Jazz,1872,83
3356,Crazy Anagrams,1872,83
3357,Wine Lifestyle,1872,83
3358,Office sounds,1872,83
3359,Mind Music Sleep,1872,83
3360,The Parks and Rec (Who Said It Game),1872,83
3361,Mind Music Relax,1872,83
3362,Confidence Affirmation,1872,83
3363,Meditation Sleeping Success,1872,83
3364,highway sixty five radio,1872,83
3365,My Morning Affirmations,1872,83
3366,Safe Driving Tips,1872,83
3367,Daily Ganesha Mantra,1872,83
3368,Relaxing Piano Sleep,1872,83
3369,Soothing Beach Sounds,1872,83
3370,Pressure meter sound,1872,83
3371,Hide and Seek,1872,83
3372,fortnite drop picker,1872,83
3373,California Voter Guide,1872,83
3374,Wooden door creaking,1872,83
3375,Black History Daily,1872,83
3376,90 Seconds Mindful Meditation,1872,83
3377,Grandfather Names,1872,83
3378,Git commands,1872,83
3379,Tube Windchimes,1872,83
3380,Thunderstorm Ambience,1872,83
3381,Soothing Bird Sounds,1872,83
3382,Yoga Lifestyle,1872,83
3383,Sound of sharpening the knife,1872,83
3384,Greek Jokes,1872,83
3385,Ambient Jungle Sounds,1872,83
3386,Relaxing Cat purring Sounds,1872,83
3387,Marriage Jokes,1872,83
3388,Crickets at night sound,1872,83
3389,Lightsaber Sounds,1872,83
3390,Daily Alphabet Affirmation,1872,83
3391,Domestic animals sound,1872,83
3392,Radio sound,1872,83
3393,Customer Service,1872,83
3394,Did I Survive Thanos,1872,83
3395,A Moment of Sanctuary,1872,83
3396,The sound of a garbage can,1872,83
3397,The 80's Arcade,1872,83
3398,Morning Bible Inspiration,1872,83
3399,Tie My Tie,1872,83
3400,Shamanic Native Flute,1872,83
3401,Peaceful Sleep Sounds. Fireplace Sounds,1872,83
3402,Rock paper scissor,1872,83
3403,Ghetto Sounds,1872,83
3404,Song of the day,1872,83
3405,Get me off this couch,1872,83
3406,Pinball machine sound,1872,83
3407,Ambient Sounds Zombie Beach,1872,83
3408,Walmart Boy,1872,83
3409,The Big Bang Theory (Who Said It Game),1872,83
3410,catholic Zone,1872,83
3411,Urban sounds,1872,83
3412,Thunder Storm Bird Sounds,1872,83
3413,Funny Animal Jokes,1872,83
3414,Make your own Superhero,1872,83
3415,Gun Sounds,1872,83
3416,Daily Weight Loss Affirmation,1872,83
3417,Empowering Affirmations,1872,83
3418,My Card of the Day,1872,83
3419,Jokey Jokes,1872,83
3420,Funny Inspiration,1872,83
3421,Dog Trivia,1872,83
3422,Light Names,1872,83
3423,"Daily Dose of ""Encourage Mint""",1872,83
3424,Thunder Storm,1872,83
3425,Wit and Wisdom of Winston Churchill,1872,83
3426,Nature Spirit,1872,83
3427,Spaceship sound,1872,83
3428,Choose Your Adventure Game,1872,83
3429,My Flute,1872,83
3430,Learn a Bible Verse,1872,83
3431,Happy Birthday Song,1872,83
3432,American Presidents Quiz,1872,83
3433,Yes Dear,1872,83
3434,Fan noises,1872,83
3435,Relaxing Crystal Bowls,1872,83
3436,Doctor Who - Tardis Sound FX,1872,83
3437,United States Citizenship Test Questions,1872,83
3438,Healing Hands Spa,1872,83
3439,Mystical Stream Sounds,1872,83
3440,Cold War Facts,1872,83
3441,Daily Russian word,1872,83
3442,Healing Spa Dusk,1872,83
3443,When I Die,1872,83
3444,Grandmother Names,1872,83
3445,Baby Classic Music,1872,83
3446,L. Cars,1872,83
3447,Soul Stirring Prayers,1872,83
3448,Garage door sound,1872,83
3449,Healing Spa,1872,83
3450,The Two and a half Men (Who Said It Game),1872,83
3451,Why Should I,1872,83
3452,Natural Stress and Anxiety Relief for Hamsters,1872,83
3453,Sound of soluble tablets,1872,83
3454,Thoughts of Dog Latest Tweet,1872,83
3455,Eco Hacks,1872,83
3456,Get Me Inspired Skill,1872,83
3457,My Drumroll,1872,83
3458,Where's Whiskers?,1872,83
3459,Zero Waste Life,1872,83
3460,Be Sarcastic,1872,83
3461,Peaceful Afternoon,1872,83
3462,Cool batman facts,1872,83
3463,Call of the Loon,1872,83
3464,Tibetan Flute Relax,1872,83
3465,Peaceful Violin Music,1872,83
3466,Bird Frog Sounds,1872,83
3467,Mixed Metaphors,1872,83
3468,What Should My Baby Be Doing This Week,1872,83
3469,Star Trek - Tribble Sound,1872,83
3470,This is Us (Who Said It Game),1872,83
3471,Hockey Quiz,1872,83
3472,Funny Proverbs And Fortunes,1872,83
3473,Golf Lifestyle,1872,83
3474,Golf Quotes,1872,83
3475,Mediterranean Sea Spa,1872,83
3476,Daily U. U. Principle,1872,83
3477,Steve Jobs Fact of the Day,1872,83
3478,Sword Fight,1872,83
3479,water fountain sounds,1872,83
3480,What is Skin Brushing,1872,83
3481,Relaxing Sounds - Oscillating Fan,1872,83
3482,Star Trek - Vulcan Farewell,1872,83
3483,Shower Thoughts,1872,83
3484,Dog Care,1872,83
3485,Captain Planet,1872,83
3486,Random Alcoholics Anonymous Quotes,1872,83
3487,Vintage Phone Ring,1872,83
3488,Build a City,1872,83
3489,Check my Chakras,1872,83
3490,Medical Mythbuster,1872,83
3491,Mehul Arti,1872,83
3492,cook perfect eggs,1872,83
3493,Which Cuisine,1872,83
3494,Writing Motivation,1872,83
3495,Whale Sound,1872,83
3496,Growling Grizzly Bear,1872,83
3497,Best Vacation Destinations,1872,83
3498,Peaceful Healing Spa,1872,83
3499,Quick Meditation,1872,83
3500,The Sunny Show,1872,83
3501,Virtua Tips,1872,83
3502,Relaxing Meditation Sounds,1872,83
3503,Good Night,1872,83
3504,Quick radio setup sound,1872,83
3505,Electronic Therapy,1872,83
3506,Writing Sessions,1872,83
3507,Animal Facts,1872,83
3508,Cape Cod Beach Match,1872,83
3509,Midwifery Facts,1872,83
3510,Online Business Publicity Tips,1872,83
3511,Peace Affirmation,1872,83
3512,Bible Word of the Day,1872,83
3513,Hot Or Not,1872,83
3514,Bell sound,1872,83
3515,Makita sound,1872,83
3516,Big Idea head,1872,83
3517,Baby Name Meanings,1872,83
3518,Sound of choral voices,1872,83
3519,Must Know SAT Vocab,1872,83
3520,PointCentral,1872,83
3521,Answering machine sound,1872,83
3522,Laurel or Yanny,1872,83
3523,Fortnite Dropper,1872,83
3524,Meditation Music Anxiety,1872,83
3525,The Theory Of 5 Daily,1879,81
3526,Addict Radio,1881,74
3527,Larnitech Smart Home,1882,102
3528,Nooie,1883,71
3529,Far UV Sterilray Ten Facts Regarding Far UV Light,1886,83
3530,Your Franchise Coach,1888,81
3531,Ignatiuz,1889,73
3532,QRS PNO,1891,72
3533,Bank Helper,1895,91
3534,MobiLinc Smart Home,1895,73
3535,Altice One,1899,25
3536,Eynio,1907,71
3537,Chamber of Commerce of Cape Coral,1911,67
3538,Total Highspeed Internet,1911,67
3539,Clever Real Estate,1911,67
3540,Rob Spinosa Real Estate,1911,67
3541,Mayor Karen Best,1911,67
3542,State of New Hampshire Elections,1911,67
3543,VoiceXP Flash Briefing,1911,67
3544,BWF Envirotec,1911,67
3545,Mansfield Area Chamber of Commerce,1911,67
3546,Banana Split Sundaes,1911,67
3547,VoiceXP,1911,67
3548,Trump 2020,1911,67
3549,Impact Compliance Training,1911,67
3550,My Subscriptions,1912,74
3551,CDC Health IQ,1914,73
3552,Church of The Highlands,1915,76
3553,Smitch (Air Conditioners),1920,76
3554,Energy News,1923,54
3555,Filtrete Smart,1924,67
3556,Crypto News,1924,95
3557,INFINITI InTouch™ Services,1925,48
3558,INFINITI Connection®,1925,48
3559,Front Desk,1926,88
3560,AM Quickie,1930,106
3561,DEXvoice,1933,90
3562,Webcollage Generic Product Selector,1933,57
3563,BoxLock,1934,91
3564,OhmConnect,1938,94
3565,Netvue,1939,70
3566,Netvue Live Video,1939,71
3567,Koogeek Life,1942,59
3568,Rain Bird,1954,9
3569,90.9 KCBI,1957,68
3570,Kuna,1960,63
3571,In Touch Daily Devotion,1960,78
3572,Charles Stanley Radio,1960,78
3573,Trip Tracker,1964,103
3574,FGLair Smart Home,1965,64
3575,Ask Florida Blue,1966,70
3576,Amber Alert,1966,81
3577,Florida Blue Flash Briefing,1966,70
3578,Voice of America (VOA) Noticias,1967,71
3579,LegalShield,1967,59
3580,Daily MLM Tip,1968,109
3581,Daily Success Quote,1968,109
3582,Best Dog Names,1969,81
3583,Watertown Public Opinion Flash Briefing,1971,89
3584,Truth Radio,1972,23
3585,Warm Up,1972,83
3586,The Coin Chat - Flash Briefing,1972,110
3587,I. Q. Notes,1973,62
3588,TubeBuddy,1974,64
3589,Norton Healthcare,1976,59
3590,HomeSeer SmartHome,1977,81
3591,Sage Alan Watts,1979,100
3592,KQED The California Report Flash Briefing,1980,62
3593,KQED Newscast Flash Briefing,1980,62
3594,KQED The Do List Flash Briefing,1980,62
3595,KQED The Bay Flash Briefing,1980,62
3596,Pledge Free Stream from KQED,1980,62
3597,Enjoying Everyday Life,1982,63
3598,FB Smart Home,1989,133
3599,HomeSeer Home Automation Skill,1990,82
3600,Danale Smart Life,1991,101
3601,All Blacks,1992,59
3602,myTS,1993,56
3603,Boulder Colorado Real Estate Minute,1995,41
3604,FirstFleet,1997,95
3605,ILEVIA SMART HOME,1999,71
3606,Nuheat SIGNATURE Thermostat,1999,96
3607,silly songs,2000,86
3608,CompuScoop,2001,16
3609,Women Pioneers,2005,79
3610,"MicroBot, the tiny smart device for smart living",2005,83
3611,MicroBot for Smart Home,2005,83
3612,Senior Moments,2005,79
3613,LE Lampux,2012,64
3614,hiku,2012,74
3615,Nexxt Solutions Home,2013,66
3616,Fronius Solar.web,2013,85
3617,Guardian 365 Pro,2013,47
3618,Globe Suite,2015,78
3619,City of Johns Creek,2015,78
3620,Pinkfong Baby Shark,2019,58
3621,Voice of America (VOA) - Persian,2019,71
3622,Voice of America (VOA) Tibetan,2019,71
3623,free@home,2022,58
3624,DROP Connect,2025,92
3625,Downdetector,2029,78
3626,Mikey Rater,2030,75
3627,RefNet Christian Radio,2036,72
3628,2 Minutes for W2 Capitalists,2038,83
3629,AvatarControls,2038,64
3630,ROCK 104.5,2040,80
3631,Toshiba Custom Skills,2041,68
3632,Toshiba Smart Home Skill,2041,68
3633,MasterSwords,2042,93
3634,Webeyecare,2045,86
3635,Official Harry Potter Quiz,2048,66
3636,TP-LINK Kasa,2051,83
3637,Market Hotline,2060,97
3638,Wynd Air Tracker,2065,81
3639,Blue Origin,2065,76
3640,Daily Voice Flash Briefing,2068,96
3641,Virtual Nurse,2069,69
3642,MCE Pop Culture News,2072,83
3643,Irish Wisdom,2072,50
3644,Quiz of Medicine - Brands & Generics,2074,73
3645,Islamic Prayer Times,2076,78
3646,HiMirror,2077,67
3647,Energizer Connect,2079,93
3648,MySmartBlinds,2081,114
3649,tilt smart home,2081,114
3650,Kids Coin Quiz,2082,73
3651,Recipe Speak,2084,82
3652,SpareMin,2086,86
3653,Comcast Business ActiveCore℠,2087,84
3654,Sparkling Ice® Maker,2088,63
3655,Jesus Said (Bible Verses from Jesus Christ),2088,73
3656,Chinese Basic Word Quiz,2090,62
3657,Japanese Basic  Word Quiz,2090,62
3658,French Basic Word Quiz,2090,62
3659,Spanish Basic Word Quiz,2090,62
3660,Seizure Diary,2092,80
3661,Virtual Cord™ Control,2092,65
3662,Chattanooga History,2093,73
3663,StopDoingNothing news,2093,81
3664,Practice Assistant,2096,60
3665,Syrus,2098,53
3666,LifeSite,2107,82
3667,BrainPickers! Guess The Movie,2107,87
3668,Skydrop Smart Sprinkler Controller,2110,79
3669,AduroSmart,2111,73
3670,EMBER Thermostats,2115,87
3671,Automate Shades,2119,80
3672,Simple Translator,2119,81
3673,Party Trivia,2119,81
3674,Couch Potato,2119,81
3675,Prayer Helper,2119,81
3676,Dungeon Master - Dungeons & Dragons 5e Search,2119,81
3677,The Dark Citadel,2119,81
3678,Starfinder,2129,83
3679,Twinkly,2131,90
3680,Journal 29: Interactive Book Game,2132,89
3681,Garager,2133,91
3682,Alcidae Smart Home,2133,91
3683,Koffee Kult,2136,46
3684,Drivetime,2145,77
3685,SMRTLite,2148,68
3686,Smart Thermostat,2153,78
3687,Ambience Boutique,2157,68
3688,Drug Facts,2160,100
3689,Hubspot Helper,2162,75
3690,Smarter Home,2173,64
3691,GaryVee 365,2174,98
3692,PBXes,2176,133
3693,Uconnect,2179,73
3694,Air Matters,2179,86
3695,Stitcher,2180,76
3696,Skywatch Smart Home,2181,137
3697,Powerley - Smart Home,2183,105
3698,Zigma,2188,106
3699,BloomSky,2190,76
3700,MistoBox,2190,88
3701,Unofficial YouTube Playlist Creator,2193,145
3702,TIAA,2195,49
3703,My ZOE,2195,81
3704,Agent X,2197,90
3705,Digital Marketing Morsel,2197,85
3706,Hx™ Thermostat,2204,14
3707,GLAS,2204,14
3708,Aviation Executive Flash Brief,2207,86
3709,MULTY,2208,69
3710,iDream - Dream Dictionary and Dream Interpreter,2211,85
3711,San Jose News,2215,115
3712,Charleston News,2215,115
3713,Seattle News,2215,115
3714,Local Bot,2215,115
3715,Grand Rapids News,2215,115
3716,Config EZ,2224,90
3717,CBN News,2226,72
3718,Practice Insights,2230,75
3719,Our Daily Bread,2231,106
3720,Discover the Word,2231,106
3721,Dophigo,2231,69
3722,Mortgage Advice Minute,2233,94
3723,Cyberstates,2234,76
3724,Smart Home Collection,2234,88
3725,Taste,2235,73
3726,Voice Rewards Me,2235,85
3727,NFB-NEWSLINE,2238,32
3728,ChalkTalk,2238,98
3729,NextUp,2243,85
3730,Utah Ballot Information,2244,56
3731,Utah Fishing,2244,56
3732,Utah Public Meetings,2244,56
3733,Tom Bilyeu,2246,83
3734,A. i. Camera,2256,92
3735,VOCOlinc V3,2257,119
3736,Home Security,2259,74
3737,Baby Connect (activity log),2259,81
3738,LiveBallot,2259,88
3739,Lightwave Link Plus,2260,98
3740,Home Service,2260,92
3741,Orbit B-Hyve,2261,102
3742,Home Config,2261,91
3743,Friends Quiz!,2262,98
3744,BrainPickers! Rock Song Challenge,2262,98
3745,Song Whizz!,2262,98
3746,BrainPickers! 70's Song Challenge,2262,98
3747,SensorInsight s.i ( S. Eye. ) - for @Home Users,2265,102
3748,Geek Brief,2265,89
3749,Most Anticipated Movies by Video Detective,2267,68
3750,simplehuman sensor mirror pro,2267,115
3751,Music & The Spoken Word,2268,92
3752,Sheetz Ordering,2269,108
3753,Grateful Log,2271,92
3754,My Angel Prayer,2272,88
3755,Travel Checklist,2281,91
3756,Big Cat,2281,91
3757,Hoover Robot,2282,99
3758,Georgia Tech,2285,65
3759,Musical Chairs Game by PlaySili,2288,68
3760,BizMagic Minute,2289,109
3761,Smarteefi,2290,110
3762,PowerApp,2296,83
3763,Find Me A Job,2297,80
3764,Lundy.io,2299,126
3765,DBT Daily,2300,105
3766,Family Life Now Gentle Praise,2310,80
3767,Family Life Now Family Life,2310,80
3768,Family Life Now Gospel Road,2310,80
3769,The Voice CEO Beyond Voice,2311,89
3770,Rabbit Air,2311,99
3771,Mahogany Bride Radio,2314,36
3772,The Power Station,2314,36
3773,Hot Hits 80s,2314,36
3774,Avivamiento Radio,2314,36
3775,KNMR 109.8,2314,36
3776,Hang10RockRadio,2314,36
3777,RTS Info Flash Briefing,2316,97
3778,Sesame Street,2319,92
3779,Greg Laurie Sermons,2321,96
3780,Yle Uutiset,2325,169
3781,BGE,2325,90
3782,Math Dog,2327,100
3783,Aladdin Connect,2330,98
3784,Innit Chef,2333,68
3785,Soar UPLIFT,2336,69
3786,UCHealth,2337,76
3787,Live365,2337,98
3788,MyMilan by Milanity,2337,130
3789,LG ThinQ - Complete (Smart Appliance and TV),2340,106
3790,LG ThinQ - Basic,2340,106
3791,Artie,2341,100
3792,CenturyLink,2342,89
3793,Aladdin Connect Smart Home,2344,96
3794,Esme & Roy,2345,94
3795,Cannabiz Media,2346,89
3796,Trek Federation,2351,129
3797,#HIVscoop Sexual Health HIV News,2351,116
3798,8tracks,2352,88
3799,TravelTime,2352,137
3800,mySmarthome Voice,2355,72
3801,MySchool360,2356,105
3802,Direct Mail,2356,98
3803,City Of McAllen,2357,138
3804,OSHO,2357,91
3805,Sticky Notes,2360,91
3806,Nooie Home,2361,90
3807,"City of Sachse, Texas",2364,91
3808,Endel,2364,149
3809,Imaginuity,2364,91
3810,WeBack,2365,99
3811,Nightingale,2368,99
3812,openHAB,2369,136
3813,Sporcle Trivia,2372,76
3814,Geneva,2375,88
3815,U+ Connect,2375,88
3816,Data Driven Daily Tip,2378,96
3817,Ask Data Driven Design,2378,96
3818,Ella the Jellyfish: For LGS Families,2381,125
3819,Small Business Marketing Tips,2387,88
3820,My Affirmations,2389,97
3821,Three Day Rule's 30-Day Dating Challenge,2392,88
3822,Are You Smarter Than A Matchmaker,2392,88
3823,Ultimate Team Prices,2397,111
3824,Joyce Meyer,2401,90
3825,Live Well Yoga,2405,104
3826,Controlicz,2407,128
3827,Lutron Connect,2407,130
3828,Flic Movie Finder,2407,95
3829,WKZO Flash Briefing,2408,84
3830,106.5 The Buzz,2408,84
3831,710 WDSM,2408,84
3832,Radio USA,2408,84
3833,95.7 Duke FM,2408,84
3834,102.5 Duke FM,2408,84
3835,Y94,2408,84
3836,Jack FM,2408,84
3837,KELO Flash Briefing,2408,84
3838,Rock 94.7,2408,84
3839,943 Jack FM,2408,84
3840,KDAL Flash Briefing,2408,84
3841,104.1 WIKY,2408,84
3842,i106.7,2408,84
3843,98.5 The River,2408,84
3844,Big Country 92.5,2408,84
3845,103.7 The KRRO,2408,84
3846,95.5 WIFC,2408,84
3847,WSAU Flash Briefing,2408,84
3848,My 95.7,2408,84
3849,KELO,2408,84
3850,WHBL Flash Briefing,2408,84
3851,Y100,2408,84
3852,957 Duke FM,2408,84
3853,94.1 Duke FM,2408,84
3854,Life Tracker,2412,115
3855,Jinvoo Smart,2413,63
3856,Juked Esports Briefing,2415,83
3857,DT Smart,2416,92
3858,DT Life,2416,92
3859,DT Home,2416,92
3860,ETMars,2416,92
3861,Monster Smart,2420,66
3862,Dogness,2422,134
3863,Kevo Smart Home,2429,78
3864,Dooya Bridge,2430,93
3865,Where's My Droid,2434,124
3866,ButterflyMX,2434,98
3867,URC Smart Home,2435,82
3868,Yahoo Finance Skill,2440,180
3869,Yahoo Finance Market Minute,2440,180
3870,Yahoo Finance Spoken Edition,2440,180
3871,Yahoo Fantasy Football,2440,180
3872,Yahoo,2440,180
3873,Covisint Trivia,2440,89
3874,Yahoo Sports Podcast Player,2440,180
3875,Clickastro Horoscope,2442,72
3876,GroupValet,2443,110
3877,San Diego Sockers News,2444,132
3878,Food Expert by Selectivor,2445,110
3879,Ship.com — Automatic Package Tracker,2445,93
3880,My Realtor,2446,92
3881,Commvault,2447,76
3882,702,2451,139
3883,TD Ameritrade for Advisors,2451,81
3884,TD Ameritrade,2451,81
3885,"Tips from Your Relentless Agent, Brandi Nelson",2453,91
3886,Orange County Government,2454,81
3887,Winterhawks Toyota Game Recap,2455,77
3888,social post,2457,83
3889,Artio Lighting,2458,104
3890,Trust Smart Home,2459,96
3891,Plowz and Mowz,2459,52
3892,AeraForHome,2461,101
3893,360 robot vacuum cleaner,2462,85
3894,Fashion Chat,2464,86
3895,tiktecklab wifi socket,2464,93
3896,Tiktecklab,2464,93
3897,947,2469,101
3898,Citizens' Voice News,2472,89
3899,RolliCool,2476,94
3900,HomeSpotter,2477,94
3901,Newton Mail,2479,80
3902,Car Talk,2483,79
3903,Epson Printer,2487,90
3904,My Dietitian,2487,76
3905,Dungeons of Cirrane,2488,98
3906,Astronomy Facts,2489,107
3907,ClimaCell,2490,146
3908,Jammer Stream Radio,2492,87
3909,West Virginia Explorer Briefings,2492,89
3910,W20,2494,93
3911,SEN,2495,81
3912,Heart,2497,116
3913,Classic FM,2497,116
3914,Amcrest Cloud,2499,82
3915,Brilliant - Smart Home Control,2504,84
3916,Pocket,2507,83
3917,My Pocket: Unofficial Pocket Skill,2507,83
3918,Article Reader,2507,83
3919,Lockly Smart Home,2507,81
3920,Otto,2508,112
3921,Rain Man,2511,91
3922,Memorial ExpressCare,2514,91
3923,Family Health by Wildflower,2514,99
3924,Portsmouth Herald,2518,83
3925,Austin American-Statesman Flash Briefing,2518,83
3926,IOT JOIN,2519,101
3927,Diffuser Blends,2528,112
3928,Ambient Weather,2528,103
3929,My Ratatouille,2531,91
3930,Vegan Chef,2531,91
3931,Voice Box,2531,91
3932,Intri Cloud,2537,97
3933,World Radio,2540,95
3934,The Void,2542,135
3935,Wine Library,2544,112
3936,fema podcast,2554,98
3937,Wonderland: Queen's Revenge,2558,101
3938,V.U.X. World,2558,106
3939,Michael Brooks Show,2558,106
3940,Professor Jordan Peterson,2558,106
3941,Kwik Brain,2558,106
3942,Celtics News Feed,2558,106
3943,Plume Labs,2560,111
3944,Front Row Entrepreneur,2563,103
3945,Arbonne My Office,2563,118
3946,BitScoop Ops Buddy,2565,108
3947,rova,2569,109
3948,Lumi SmartHome,2570,54
3949,MyCast,2570,85
3950,Repeat After Me,2573,200
3951,Color Box Memory Game,2573,200
3952,Optum Bank,2575,105
3953,Linkind,2575,117
3954,Larkkey,2577,106
3955,Mercury Jacket,2578,83
3956,AnyMote Smart Remote,2579,104
3957,Zen Thermostat – WiFi Edition,2585,90
3958,iBroadcast,2590,117
3959,Life Hacks,2592,98
3960,The Daily Beast Obsessed,2592,98
3961,Raleigh News & Observer,2592,98
3962,TIME Magazine,2592,98
3963,Yahoo Finance Daily,2592,98
3964,San Francisco Headlines,2592,98
3965,Real Simple Tips,2592,98
3966,The Denver Post,2592,98
3967,Briefly with OZY,2592,98
3968,Democratic Party,2592,98
3969,Sarasota Herald-Tribune,2592,98
3970,K.Flay Show,2592,98
3971,Orlando Sentinel,2592,98
3972,Columbus Ohio Headlines,2592,98
3973,Sacramento Bee,2592,98
3974,Vegan Recipes,2592,98
3975,San Francisco 49ers,2592,98
3976,Columbus Ohio,2592,98
3977,Cyber Security,2592,98
3978,Philadelphia Inquirer,2592,98
3979,Columbus Ohio Sports,2592,98
3980,Los Angeles Times,2592,98
3981,New York Daily News,2592,98
3982,The Tri-City Herald,2592,98
3983,Boston Sports,2592,98
3984,STL Morning Rush,2592,98
3985,Saint Louis Headlines,2592,98
3986,Los Angeles Headlines,2592,98
3987,Martini Minute,2592,98
3988,The Virginian Pilot,2592,98
3989,The Daily Beast,2592,98
3990,Arkansas Democrat Gazette,2592,98
3991,IGN,2592,98
3992,Daily Herald,2592,98
3993,Product Reviews,2592,98
3994,U.S.A. Political Outlook,2592,98
3995,Financial Advice,2592,98
3996,Geek Stuff,2592,98
3997,Hartford Courant,2592,98
3998,St. Paul Pioneer Press,2592,98
3999,Gaming Reviews,2592,98
4000,Idaho Statesman,2592,98
4001,Blue State Politics,2592,98
4002,LinkedIn,2592,98
4003,American Institute for Economic Research,2592,98
4004,Miami Herald,2592,98
4005,The Oklahoman Morning Brief,2592,98
4006,The Morning Call,2592,98
4007,Kid Robot,2593,101
4008,Vote Sam Feldt,2593,101
4009,Storyflow - Interactive Stories,2593,101
4010,Hubble Hugo,2599,90
4011,Sub-Zero Group Connected Appliances,2599,126
4012,Constellation Connect,2602,104
4013,Joyce Meyer Everyday Moments,2607,89
4014,Joyce Meyer Radio,2607,89
4015,JustAnswer Dog Help,2607,97
4016,COPD Weather Forecast,2608,78
4017,FPPad Fintech Update,2616,97
4018,Reuters TV (U.S.),2619,91
4019,Send Me a Sample,2619,82
4020,Reuters TV (World),2619,91
4021,Tuck Me In,2621,104
4022,Powerball numbers,2623,112
4023,Feng Shui Tips and Advice,2624,108
4024,Sleeptracker,2624,102
4025,Dine On Campus,2630,119
4026,TED Commander,2640,122
4027,Keynote Clarity for Thought Leaders with Jon Cook,2643,109
4028,ModSnap Radio,2644,111
4029,Shelly Cloud,2645,68
4030,Sigrun Sparks,2647,109
4031,Global Player,2647,104
4032,hOmeLabs,2649,113
4033,W10,2652,93
4034,The Smart Wallet,2653,85
4035,EufySecurity,2655,105
4036,Netro,2656,101
4037,MyBrickBot,2660,112
4038,Svarochi Smart Lights,2660,87
4039,Celebration Bar Review,2671,101
4040,Grit,2677,103
4041,Home Service Manager,2677,112
4042,Hubble,2681,93
4043,"Daily Affirmations with Teddey Hicks, C.Ht.",2683,144
4044,DailyChatter World News Briefing,2684,90
4045,Olisto,2687,112
4046,Guardian Technologies,2689,85
4047,Burien News,2690,96
4048,Classical 95.5 KHFM,2691,93
4049,105.7 KOKZ,2691,93
4050,Hits 106,2691,93
4051,SWEET 985,2691,93
4052,KFMW Rock 108,2691,93
4053,104.1 Pirate Radio,2691,93
4054,Classic Rock 101.5,2691,93
4055,KLIN 1400 AM,2691,93
4056,Today's Q106,2691,93
4057,Magic 98,2691,93
4058,Bob & Sheri,2691,93
4059,Q102 Rocks,2691,93
4060,KPRS Hot 103 Jamz,2691,93
4061,Star 99.9,2691,93
4062,106.9 The Eagle,2691,93
4063,Froggy 98.1,2691,93
4064,La Nueva Omaha,2691,93
4065,92.9 The Beat,2691,93
4066,97.1 The Fan,2691,93
4067,Jammin 101.5,2691,93
4068,Gospel 1590 KPRT,2691,93
4069,HITS 93.1,2691,93
4070,Wow-FM 105.3,2691,93
4071,Key 103,2691,93
4072,B107.3 KBBK,2691,93
4073,Becker CentralControl,2692,134
4074,Calgary Library Assistant,2698,118
4075,Workout Queues,2698,125
4076,AirCheck,2700,115
4077,VLG Ego Boost,2703,114
4078,Gosund,2706,106
4079,LuffaTube,2706,81
4080,Go Smart,2707,106
4081,Raw Juce,2707,103
4082,Luffanet Smart Home,2707,81
4083,iHome SmartPlug Control,2721,113
4084,MIBlue,2722,113
4085,Ticketmaster,2722,177
4086,Warmup 4iE,2722,126
4087,GiftJoy,2724,109
4088,Internet Archive,2728,75
4089,Save The Food,2729,76
4090,PlusMinus,2730,109
4091,KEZI 9 News,2734,77
4092,RBRBoxing,2734,17
4093,College Coach,2738,94
4094,bleSmart,2743,110
4095,LITEdge - from Torchstar,2745,105
4096,Radio Milwaukee,2746,98
4097,HYSEN,2750,99
4098,Hargray,2751,102
4099,My Horoscope,2755,94
4100,Colorado News by OutThere Colorado,2758,97
4101,The OutThere Colorado Podcast,2759,98
4102,KEVN Black Hills FOX News,2760,76
4103,Wisen,2760,111
4104,Concussion Care News from ImPACT Applications,2760,91
4105,HIT 96.7 FM,2762,111
4106,SuperConn,2763,111
4107,Vivitar,2763,111
4108,Newstalk,2763,89
4109,Tuya Smart,2764,111
4110,Smart Life,2764,111
4111,98.5 KFOX,2765,108
4112,99.7 Now - KMVQ,2770,109
4113,CasaTunes,2770,112
4114,Kidde RemoteLync Alarm,2777,106
4115,Xenon Smart,2777,111
4116,KMC Smart,2778,111
4117,Voion Home,2780,111
4118,Lee Hecht Harrison Career Tips,2781,86
4119,Culver's,2783,110
4120,K Smart,2785,99
4121,Alert 360,2789,87
4122,Protection 1,2789,87
4123,Home by Building 36,2789,87
4124,Alarm.com,2789,87
4125,Guardian Protection Services,2789,87
4126,Vector Security,2789,87
4127,Alarm.com Smart Home,2789,87
4128,CPI Security inTouch,2789,87
4129,Frontpoint,2789,87
4130,Smooth Radio,2791,102
4131,Kisslink home,2793,111
4132,WKSU,2793,76
4133,Blueair Smart Home Skill,2794,103
4134,Blueair Custom Skill,2794,103
4135,Vera Control,2796,72
4136,Intelligent Home - from Good Way,2797,105
4137,Fantasy Sports Update,2797,116
4138,UtahRealEstate.com,2800,99
4139,Stress Free Naturally - Meditations with Ashlie,2802,118
4140,Naturally Recovered - Meditations with Ashlie,2802,118
4141,digitalSTROM,2805,180
4142,City 1016,2807,109
4143,mimoodz,2811,106
4144,MyFord Mobile,2811,106
4145,car2go,2812,143
4146,The Detroit News,2814,82
4147,Star One,2815,94
4148,BuildingLink,2817,117
4149,Anthem,2817,106
4150,B101.5,2829,112
4151,MetService,2830,78
4152,Charles Schwab,2832,79
4153,Novolink,2833,118
4154,Folk Alley,2839,103
4155,Be Inspired With Daily Affirmations,2840,105
4156,ControlLight,2841,83
4157,RainMachine,2841,113
4158,Tag 91.1 FM,2842,115
4159,Project Nursery Video,2844,125
4160,Project Nursery,2844,125
4161,Caavo,2844,97
4162,Libra Coin News,2845,78
4163,KNOE News,2850,75
4164,Noah Herman's tech review,2850,100
4165,WTVA Weather Authority,2853,80
4166,My Sandler,2853,88
4167,WTVA 9 News,2853,80
4168,WKTV NewsChannel 2,2854,79
4169,Art Today,2856,106
4170,Fort Wayne's NBC Daily Headlines,2857,95
4171,Greenwave Systems SmartHome,2860,121
4172,Currant,2861,102
4173,Clorox Clean,2865,131
4174,My Cat,2867,94
4175,Electricity Marketplace,2867,94
4176,WorkoutBuddy,2867,94
4177,Vietnam facts,2867,94
4178,King Craig James Bot,2867,96
4179,My Dog,2867,94
4180,MyBus (PGH),2867,94
4181,WordOfTheDay,2867,94
4182,Interesting Electric Vehicle Car Facts,2867,94
4183,Stock Price,2867,94
4184,King Craig James Tweets,2867,96
4185,King Craig James,2867,96
4186,CameraGW,2868,104
4187,Feit Electric,2871,108
4188,WKTV Storm Tracker 2,2873,79
4189,smartQ for Alexa,2882,116
4190,TiO Home,2883,133
4191,The Compound Show,2885,109
4192,ABC 21 Daily News Briefing,2885,95
4193,Market Moment - Today in History,2885,109
4194,Bean Jar - family rewards system,2886,159
4195,Vivint.SmartHome - Basic,2888,112
4196,Vivint.SmartHome - Complete,2889,113
4197,Grid Connect,2890,98
4198,GoKit Light,2892,93
4199,KHSL Action News Now,2894,83
4200,KQ2 News,2894,82
4201,Wit Digital,2895,107
4202,KOLO 8 News Now,2901,78
4203,Benjamin Franklin Quotes,2902,104
4204,My Marketing Tips,2902,104
4205,Market Savvy,2905,141
4206,Devotionals,2907,88
4207,KIDZ BOP Star,2912,105
4208,KIDZ BOP Daily,2912,105
4209,SmartRent,2916,144
4210,Waste Management,2917,117
4211,Natural Hazards,2919,92
4212,Censio,2920,101
4213,102.9 KBLX,2921,108
4214,Web Cams,2923,113
4215,Animal Mix-Up,2923,113
4216,Olympic Trainer,2923,113
4217,Data Hub,2923,113
4218,Button Recorder,2923,113
4219,Interrogate Jack Apple,2923,113
4220,The Case at Tinker Pond,2923,113
4221,Solve The Game™,2923,113
4222,Talents for Good,2923,113
4223,Animal Parade,2923,113
4224,Spooky Buttons,2923,113
4225,Oakter Smart Home,2930,80
4226,Withings Health Mate,2932,130
4227,Boatyard,2934,131
4228,Sports Hub Flash Briefing,2935,103
4229,Brad's Deals,2935,111
4230,AC Freedom,2935,83
4231,Tellur Smart,2939,109
4232,TV6 & FOX UP - WLUC News,2940,78
4233,KSPR News,2942,78
4234,JennAir Connected Ovens,2945,138
4235,Canary,2946,131
4236,WBNG Daily News Headlines,2948,94
4237,Anghami,2948,108
4238,Workout Coach,2949,124
4239,Workout Beats,2949,124
4240,Denny's,2951,124
4241,Little Tikes Play Big Skill,2952,114
4242,Skimm This,2958,98
4243,theSkimm,2958,98
4244,Mastermind - AI Assistant for Software Dev Teams,2960,114
4245,Toymail Talkie,2960,150
4246,WeatherLink,2960,105
4247,WVVA News Headlines,2965,94
4248,Illinois REALTORS,2965,121
4249,Real Trends,2965,121
4250,Long Island Real Estate,2965,121
4251,Naples Real Estate,2965,121
4252,Real Estate,2965,121
4253,Albany Real Estate,2965,121
4254,Ohio Real Estate,2965,121
4255,Winchester Massachusetts Real Estate,2965,121
4256,ZM,2965,141
4257,McQuaid Concierge,2965,121
4258,My Home Value,2965,121
4259,CNY Realtor,2965,121
4260,Cleveland Real Estate,2965,121
4261,What's My House Worth,2965,121
4262,Capital Realtors,2965,121
4263,Staten Island Real Estate,2965,121
4264,Capital Pet,2965,121
4265,Pennsylvania REALTORS,2965,121
4266,Triangle Real Estate,2965,121
4267,Daytona Real Estate,2965,121
4268,Chapel Hill Real Estate,2965,121
4269,Canada Real Estate,2965,121
4270,Atlanta Real Estate,2965,121
4271,Dayton Real Estate,2965,121
4272,Akron Real Estate,2965,121
4273,Mississauga Real Estate,2965,121
4274,Columbus Real Estate,2965,121
4275,Nevada REALTORS,2965,121
4276,Florida Realtors,2965,121
4277,Fort Myers Real Estate,2965,121
4278,Long Island REALTORS,2965,121
4279,Cincinnati Real Estate,2965,121
4280,Goldsboro Real Estate,2965,121
4281,REBI,2965,121
4282,My Career Counselor,2965,121
4283,KTVN Channel 2 News,2966,90
4284,KWQC - TV 6,2969,80
4285,WBKO 13 News,2970,78
4286,RingByName,2974,117
4287,WEAU 13 News,2976,77
4288,Greatcall Health Tips,2979,80
4289,Stock the Bar,2981,94
4290,DEWA,2984,51
4291,"KTUU News- Anchorage, Alaska",2993,77
4292,ComEd,2998,105
4293,Law360 News,3005,101
4294,Everyday Positivity Flash Briefing,3007,131
4295,The Last Dragon,3007,131
4296,Prolijo Mezcal,3007,98
4297,Libra Horoscope of the Day,3007,131
4298,Horoscope Flash Briefing,3007,131
4299,Angel of DOOM,3007,131
4300,Kids Word of the Day Flash Briefing,3007,131
4301,Awesome Facts - Flash Briefing App,3007,131
4302,Virgo Horoscope of the Day,3007,131
4303,Sherlock Holmes,3007,131
4304,Science Questions Answered - Flash Briefing,3007,131
4305,Mini Movie Review Flash Briefing,3007,131
4306,Cancer Horoscope of the Day,3007,131
4307,Pisces Horoscope of the Day,3007,131
4308,Nutrition Nerd - Flash Briefing,3007,131
4309,Song Quiz,3007,131
4310,Love Clips,3007,131
4311,The Red Devils,3007,131
4312,Holiday Song Quiz,3007,131
4313,Love Taps,3007,131
4314,Film Quiz,3007,131
4315,Daily Meditation,3007,131
4316,Fun Facts - Flash Briefing Skill,3007,131
4317,Infected,3007,131
4318,Country Song Quiz,3007,131
4319,Volley Trivia Showdown Game,3007,131
4320,Popcorn Tycoon,3007,131
4321,Gemini Horoscope of the Day,3007,131
4322,Skill of the Day,3007,131
4323,Joke of the Day Flash Briefing,3007,131
4324,Aries Horoscope of the Day,3007,131
4325,On This Day In History - Flash Briefing,3007,131
4326,Deal of the Day Flash Briefing,3007,131
4327,Voice Stories,3007,131
4328,Funny Word History - Flash Briefing,3007,131
4329,Price Tag,3007,131
4330,Bedtime Stories,3007,131
4331,Word of the Day Quiz Game,3007,131
4332,Volley FM - Personalized Morning Radio Skill,3007,131
4333,Capricorn Horoscope of the Day,3007,131
4334,Aquarius Horoscope of the Day,3007,131
4335,Did you know? 😂 Funny Fun Fact Flash Briefing,3007,131
4336,Prime Deal of the Day Flash Briefing,3007,131
4337,Sagittarius Horoscope of the Day,3007,131
4338,Taurus Horoscope of the Day,3007,131
4339,Yes Sire,3007,131
4340,Song Quiz Music Fun Fact Flash Briefing,3007,131
4341,Scorpio Horoscope of the Day,3007,131
4342,Leo Horoscope of the Day,3007,131
4343,Daily Inspirational Quote ❤️ Hosted By Trina!,3007,131
4344,Word of the Day,3007,131
4345,Joho Smart,3008,93
4346,G Smart,3008,93
4347,tado°,3010,95
4348,Garment Care Pros,3011,133
4349,Podbean Podcast Player,3016,123
4350,Siren Marine,3020,149
4351,KCRG News,3021,78
4352,WHNT Flash Briefing,3025,95
4353,Northern Colorado forecast from KDVR & KWGN,3025,95
4354,WGN-TV Chicago,3025,95
4355,WHO-TV Des Moines IA,3025,95
4356,FOX4 KC,3025,95
4357,"Denver, Colorado forecast from KDVR & KWGN",3025,95
4358,WGN Radio Flash Briefing for Chicago,3025,95
4359,FOX59 Indianapolis,3025,95
4360,Fox17,3025,95
4361,FOX 61 Connecticut News Weather Sports,3025,95
4362,Mr. G New York City Weather,3025,95
4363,WREG News Channel 3 Memphis,3025,95
4364,CBS6 WTVR Richmond VA,3025,95
4365,FOX5 San Diego News,3025,95
4366,PIX11 New York City News,3025,95
4367,WNEP Weather,3025,95
4368,KTXL Fox40 Sacramento,3025,95
4369,FOX2 St Louis News,3025,95
4370,Colorado news from KDVR & KWGN,3025,95
4371,KTLA 5 News - Los Angeles,3025,95
4372,WTTV Indianapolis Flash Briefing,3025,95
4373,Piedmont - Triad Weather from WGHP,3025,95
4374,WQAD Quad Cities Flash Briefing,3025,95
4375,Central mountain forecast from KDVR & KWGN,3025,95
4376,KNCI 105.1 FM,3030,115
4377,Arizona Sports 98.7 FM - Starting Five,3036,114
4378,SUEZ Water,3039,95
4379,My Illy Barista,3042,64
4380,STRATIS,3045,101
4381,littleIf smart,3047,161
4382,Fidelity Investments,3049,86
4383,Special Reiki Crystals,3049,117
4384,Daily Item Flash Briefing,3052,104
4385,Trifo Home EU,3055,153
4386,Press Freedom News from CPJ,3056,147
4387,WiZ Smart Home Skill,3059,119
4388,WTHI Storm Team 10,3060,84
4389,Your Contacts News by Covve,3066,134
4390,Chuck D Presents This Day in Rap & Hip-Hop History,3073,83
4391,The Unlucky Adventures of Classroom 13,3073,83
4392,EarthCam,3078,109
4393,Marpac,3079,132
4394,Sengled Home,3084,110
4395,KWTX News,3091,75
4396,KSL Flashcast,3095,109
4397,Rachio,3099,110
4398,Ori,3101,130
4399,"Sports Radio 104.3 The Fan, Denver  - Morning Brew",3102,115
4400,ChuChu TV,3103,126
4401,Joovv Light Therapy,3109,127
4402,TaHoma By Somfy,3114,124
4403,Somfy myLink Smart Home,3114,124
4404,Somfy myLink,3114,124
4405,Meal Planner,3115,114
4406,Leader in Service,3117,163
4407,Bosch Connected Control,3120,78
4408,DrugInfoSkill,3120,144
4409,revogi,3123,119
4410,Daily Devotions by LHM,3128,111
4411,iLuv Home,3132,116
4412,Amdocs Connected Home,3137,83
4413,Rood Radio,3138,100
4414,MySTRATAHEAT,3139,81
4415,What's my dessert,3139,132
4416,TripSource®,3144,126
4417,Virtual Concierge Service,3147,109
4418,Blossom,3149,206
4419,Daily Dose by Innovative Language,3152,114
4420,IOTAS Home,3156,124
4421,StatMuse,3156,118
4422,Matthew Berry,3156,118
4423,Eye On The Market,3157,85
4424,Market Insights,3157,85
4425,Wochit,3160,97
4426,JEEO,3164,151
4427,AGL,3165,142
4428,3dcart,3165,116
4429,weatherology°,3165,123
4430,Family Talk Flash Briefing,3168,113
4431,Dr. James Dobson's Family Talk,3168,113
4432,Washington Toll,3176,141
4433,"The News Leader, Staunton",3180,110
4434,Newark Advocate,3180,110
4435,Rochester Democrat & Chronicle,3180,110
4436,I tell my husband the news,3180,110
4437,Louisville Courier Journal,3180,110
4438,Naples Daily News,3180,110
4439,Packers News,3180,110
4440,My Central Jersey,3180,110
4441,Lancaster Eagle-Gazette,3180,110
4442,"The Daily Journal, Vineland",3180,110
4443,Green Bay Press-Gazette,3180,110
4444,FSU News,3180,110
4445,Shreveport Times,3180,110
4446,Corpus Christi Caller Times,3180,110
4447,Delaware Beaches,3180,110
4448,York Daily Record,3180,110
4449,Upstate Parent,3180,110
4450,San Angelo Standard-Times,3180,110
4451,Treasure Coast Palm,3180,110
4452,Delmarva Now,3180,110
4453,Des Moines Register,3180,110
4454,"The News Journal, Wilmington",3180,110
4455,Asbury Park Press,3180,110
4456,Tallahassee Democrat,3180,110
4457,Burlington Free Press,3180,110
4458,Knox News,3180,110
4459,Memphis Commercial Appeal,3180,110
4460,Lohud,3180,110
4461,Fort Collins Coloradoan,3180,110
4462,Visalia Times-Delta,3180,110
4463,Montgomery Advertiser,3180,110
4464,"Times Record News, Wichita Falls",3180,110
4465,Las Cruces Sun-News,3180,110
4466,The Cincinnati Enquirer,3180,110
4467,Reno Gazette Journal,3180,110
4468,The Hammonton News,3180,110
4469,"The Star Press, Muncie",3180,110
4470,Lansing State Journal,3180,110
4471,Milwaukee Journal Sentinel,3180,110
4472,IndyStar,3180,110
4473,El Paso Times,3180,110
4474,"Florida Today, Brevard",3180,110
4475,azcentral,3180,110
4476,Poughkeepsie Journal,3180,110
4477,Asheville Citizen Times,3180,110
4478,DM Juice,3180,110
4479,Lebanon Daily News,3180,110
4480,Salem Statesman Journal,3180,110
4481,Nashville Tennessean,3180,110
4482,Fort Myers News-Press,3180,110
4483,VC Star,3180,110
4484,Detroit Free Press,3180,110
4485,News 9 Weather,3181,105
4486,Onelink Nightlight,3181,116
4487,WCJB TV20 News,3186,80
4488,News On 6,3186,105
4489,TradeIt,3189,129
4490,Specialized Mountain Bike Finder,3195,107
4491,Lennox iComfort S30 and E30,3195,92
4492,Sports Illustrated Play,3196,118
4493,Coast Soccer League,3196,118
4494,Onelink Home,3196,116
4495,MyEyedro: Electricity Info,3199,118
4496,Thoughtful Pinch,3202,135
4497,Good News from PureWow,3203,162
4498,CoayuBot,3207,127
4499,Primary Parenting Tips,3207,132
4500,SafeBySwann,3208,95
4501,Kohler® Konnect,3212,114
4502,Swann Security,3212,95
4503,The Body Coach,3216,104
4504,Edmonds Attractions,3220,126
4505,B One VoiceAct,3221,104
4506,Salah Time,3223,122
4507,Market Insight by 451 Research,3226,115
4508,Geeni,3227,145
4509,Healio,3227,125
4510,"Flume, Inc.",3232,133
4511,ALC Connect Plus,3235,106
4512,Arsenal,3235,59
4513,Meditation Studio,3238,133
4514,Power Nap,3238,133
4515,Goodnight Kiddo – Sleep Meditations for Kids,3238,133
4516,Rise and Shine - Meditations to Kickstart Your Day,3238,133
4517,Dry Bar Comedy,3239,150
4518,Tailwind Smart Home,3244,120
4519,Tailwind,3244,120
4520,Master The NEC Podcast,3247,128
4521,Aunt Bertha,3247,140
4522,"Inforum - News, Weather, Sports",3252,111
4523,Lovense Skills For Remote App,3253,154
4524,UnCloned Marketing with Audria Richmond,3258,123
4525,Dodge,3268,125
4526,Jeep,3268,125
4527,Chrysler,3268,125
4528,RAM,3268,125
4529,HyperSmart,3269,133
4530,HALO HOME,3269,109
4531,KIRO Radio 97.3 FM Latest News,3270,112
4532,Ticket To Ride,3271,136
4533,Ticket to Ride Europe,3271,136
4534,Play-Fi,3274,88
4535,Pep Talks for Side Hustlers,3274,129
4536,"Myles Bot, by Racery Virtual Races",3279,136
4537,Emby,3286,113
4538,23 News to Go,3289,82
4539,Parkland TV News,3291,130
4540,WVLT News,3293,87
4541,Juno AI,3293,82
4542,The Daily Show,3294,90
4543,Comedy Central Stand-Up,3294,90
4544,K. P. D. Q.,3296,105
4545,The Word Honolulu,3296,105
4546,Ninety Five Point Nine The Fish,3296,105
4547,The Answer Columbus,3296,105
4548,One Oh Four Seven The Fish,3296,105
4549,The Word Oxnard,3296,105
4550,Singing News Radio,3296,105
4551,The Fish Atlanta,3296,105
4552,A. M. Nine Seventy The Answer,3296,105
4553,A. M. Nine Fifty The Spirit Of Boston,3296,105
4554,Christian Music,3296,105
4555,News Talk Nine Ninety,3296,105
4556,Country Ninety Seven Five,3296,105
4557,K.L.T.Y.,3296,105
4558,The Answer Chicago,3296,105
4559,The Word Boston,3296,105
4560,Earth F.M.,3296,105
4561,The Fish Portland,3296,105
4562,Radio Luz Denver,3296,105
4563,The Fish Cleveland,3296,105
4564,CBS 7 News,3296,83
4565,The Word Pittsburgh,3296,105
4566,The Fish Minneapolis,3296,105
4567,The Word Orlando,3296,105
4568,The Fish Omaha,3296,105
4569,The Answer Greenville,3296,105
4570,America First,3296,105
4571,The Fish Nashville,3296,105
4572,Seven Ten K.N.U.S.,3296,105
4573,W.F.I.L.,3296,105
4574,The Fish Sacramento,3296,105
4575,Faith Talk Tampa,3296,105
4576,K.B.I.Q.,3296,105
4577,A.M. Eleven Hundred K.F.A.X.,3296,105
4578,Durango Herald News,3298,100
4579,Big Ass Fans,3298,107
4580,leakSMART,3300,122
4581,WAGM News,3300,83
4582,Ai-Sync,3300,92
4583,Connected Investors,3304,139
4584,CorridorCareers,3308,123
4585,Friedrich,3308,117
4586,FriedrichGo,3308,117
4587,Hager IoT,3310,126
4588,Troy-Bilt,3315,113
4589,Traeger,3316,102
4590,Watch Your Words,3321,107
4591,The SpongeBob Challenge,3321,107
4592,No Way That's True,3321,107
4593,Are You Smarter Than A 5th Grader,3321,107
4594,The Loud House Challenge,3321,107
4595,Tastes of Austria,3323,145
4596,eHomeLife,3324,111
4597,ematic home,3325,111
4598,KXII News,3325,79
4599,Meross,3325,111
4600,GEICO,3325,142
4601,Smart Meross,3325,111
4602,WCAX Channel 3 News,3326,85
4603,EufyHome,3327,129
4604,Townhall News,3330,112
4605,Best Buy,3331,137
4606,BluOS Voice Control,3335,116
4607,Bloomberg First Word,3335,80
4608,Bloomberg,3335,80
4609,Daily Opinions by Bloomberg Opinion,3335,80
4610,WAAY TV ABC 31 Weather,3336,94
4611,Koogeek Smart Home (Not work with P2),3337,153
4612,Koogeek Home,3337,153
4613,Enther Home,3338,111
4614,PRIME Wire,3341,112
4615,HomeShow Radio,3342,169
4616,Georgia Bulldogs,3343,119
4617,Chipotle Reorder,3345,104
4618,Capital,3346,152
4619,My Property Manager,3346,171
4620,"13abc WTVG Toldeo, OH",3347,82
4621,1011 News,3348,80
4622,Venstar Skyport,3350,142
4623,Sinus Infection,3351,109
4624,WYMT News,3352,84
4625,Zubie,3354,130
4626,MTV,3358,91
4627,MTV News,3358,91
4628,WDTV 5 News,3358,84
4629,Redefy Real Estate Home Valuation,3360,127
4630,Daily Ritual Care,3361,151
4631,Athenia Insure,3361,149
4632,LeapFrog Songs,3367,125
4633,WABI TV5 News,3369,87
4634,KFYR-TV Mobile News,3372,80
4635,Anime News Network Flash Briefing,3372,106
4636,Styr Labs,3375,137
4637,Tracfone,3375,134
4638,KY3 News,3378,86
4639,Eclipse Home,3379,114
4640,Twenty Questions,3389,135
4641,ABC 12 - Michigan news and weather source,3390,87
4642,Complete,3391,123
4643,24me,3391,123
4644,Amarr Entrematic,3395,128
4645,myMAX,3398,131
4646,This Week in Tech,3398,126
4647,WMTV News,3400,84
4648,WITN News,3401,89
4649,Milagrow Wheeme,3402,89
4650,VNL News,3408,81
4651,News 9,3408,109
4652,Vinli,3409,106
4653,Revvy,3409,106
4654,WSAZ News,3411,87
4655,Wyze,3412,134
4656,DevOps.com,3412,111
4657,DevOps Chats,3412,111
4658,ELAN,3413,119
4659,WIBW News,3413,84
4660,WREX News Headlines,3415,94
4661,WHSV News,3417,82
4662,Oomi Smart Home,3420,120
4663,KSFY,3423,80
4664,Family Nurse Practitioner Review,3427,148
4665,Panasonic HomeHawk,3428,106
4666,FIBARO Custom Skill,3429,136
4667,Candy Simply Fi,3430,114
4668,WTAP Now,3430,82
4669,Reolink Smart Home,3432,178
4670,KKTV News,3433,87
4671,YNAB,3435,131
4672,CARROT,3438,115
4673,cspire,3440,116
4674,Manta Small Business Trivia,3443,110
4675,Bottles and Bubbles,3444,152
4676,Snackable Notes,3445,176
4677,CBS News: Live Breaking News,3451,109
4678,CBS13 News Sacramento,3451,109
4679,CBS2 News Los Angeles,3451,109
4680,CBS 2 News Chicago,3451,109
4681,WCCO 4 News Minnesota,3451,109
4682,CBS4 News Denver,3451,109
4683,CBS 11 News Dallas  Fort Worth,3451,109
4684,KDKA-TV News Pittsburgh,3451,109
4685,CBS2 News New York,3451,109
4686,CBS3 Eyewitness News Philadelphia,3451,109
4687,Buzzi,3451,185
4688,KPIX 5 San Francisco Bay Area,3451,109
4689,WBZ-TV Boston,3451,109
4690,WJZ 13 Eyewitness News Baltimore,3451,109
4691,CBS4 News Miami,3451,109
4692,General Knowledge Quiz,3453,163
4693,KIMT News 3,3454,95
4694,Microseven Camera,3460,138
4695,KBTX News,3462,81
4696,KWCH 12 News,3462,89
4697,Low Carb Program,3464,143
4698,NuBryte,3473,121
4699,WRDW News,3475,84
4700,MyNextbase Dash Cam,3475,152
4701,WILX News,3478,84
4702,WOWT 6 News,3478,84
4703,Atlanta Fed News,3482,70
4704,Simple Thermostat,3483,110
4705,Bloomberg Law News,3486,83
4706,WKYT News,3487,90
4707,My Feedback,3492,73
4708,Fantasy Football News,3493,133
4709,Fantasy Football ADP,3493,133
4710,TechGenix,3493,111
4711,Lie Swatter,3503,113
4712,DISH,3505,153
4713,Escape Ted's House,3506,124
4714,Thunderstorm And Relaxation Sounds,3506,124
4715,PetChatz,3515,197
4716,WNDU News,3522,83
4717,Wingstop,3525,146
4718,Malayala Manorama,3525,86
4719,Comporium ReadyHome,3529,107
4720,One Minute Wine,3531,164
4721,Arlo,3534,182
4722,SecuRemote,3537,99
4723,WDBJ7 News,3545,79
4724,ALOP Pilates Class,3550,144
4725,FS Home,3553,114
4726,MOViN 92.5,3555,119
4727,The Power Loon,3555,119
4728,Federal News Headlines,3555,119
4729,97.1 The Drive,3555,119
4730,100.7 KSLX,3555,119
4731,WTOP,3555,119
4732,KS95,3555,119
4733,Warm 106.9,3555,119
4734,Garage Logic,3555,119
4735,B-105.1,3555,119
4736,myTalk 107.1,3555,119
4737,ALT AZ 93.3,3555,119
4738,KSHE,3555,119
4739,105.7 The Point,3555,119
4740,97.3 The Wolf,3555,119
4741,Oldies 92.7,3555,119
4742,New Country 92.3,3555,119
4743,Q102,3555,119
4744,106.5 The Arch,3555,119
4745,101.9 The Mix Chicago Flash Briefing,3555,119
4746,98 KUPD,3555,119
4747,Top News from WTOP,3555,119
4748,Q102's The Hot List,3555,119
4749,KDUS AM 1060,3555,119
4750,Dmss,3558,121
4751,Quirky Pivot Power Smart,3558,132
4752,abode Smart Home,3564,113
4753,ULTRA Running,3565,119
4754,Mocking Voice,3566,186
4755,Star Radio,3568,130
4756,CityFALCON Personalised Financial & Business News,3569,160
4757,Christian Headlines Flash Brief,3588,118
4758,TD Jakes Sermons,3588,118
4759,The Bible Study Hour,3588,118
4760,Christian Worship Hour,3588,118
4761,Tony Evans Sermons,3588,118
4762,oneplace.com,3588,118
4763,Messianic Vision,3588,118
4764,INSIDE Inside Sales,3589,156
4765,HerMoney Radio,3596,109
4766,Somfy Protect,3597,138
4767,Myfox Security,3597,138
4768,bobsweep,3604,117
4769,uBreakiFix Blog,3608,94
4770,Pop Culture & Movie News - Let Your Geek SideShow,3609,117
4771,Dialog,3613,165
4772,Zipato SmartHome,3616,120
4773,Nexia,3623,127
4774,Omron Health,3624,137
4775,100.7 The Outlaw,3629,145
4776,Barefoot Proximity,3632,128
4777,DKN Cloud NA,3634,142
4778,SouthBendTribune.com,3636,125
4779,Ucfer,3637,121
4780,GeekHome,3641,147
4781,Best Recipes,3648,208
4782,All Things Hair,3648,208
4783,Côr Smart Home,3656,137
4784,Wansview,3656,182
4785,Mix 95.9,3657,145
4786,Pure Oldies 104.5,3658,145
4787,Wilkins Harley Davidson Voice Briefing,3658,182
4788,Libratone,3659,136
4789,Missing Link Adventures,3662,160
4790,Find My Phone and Keys,3666,148
4791,Smart Home Solution,3666,112
4792,Abby Looks Up,3671,138
4793,The Costa Rica Experience,3671,138
4794,Pretty Dece Entertainment News,3671,138
4795,Weird AF News,3671,138
4796,Anchor Entertainment Rundown,3671,138
4797,Your Future,3671,137
4798,Whisk,3674,105
4799,"Financial Planning Tips, by evisor",3675,73
4800,Linear,3675,127
4801,My Home,3676,145
4802,PodcastOne,3683,145
4803,Hideaway Pizza,3686,118
4804,Ally,3688,126
4805,BigML,3690,186
4806,Samson Daily Devotion,3691,86
4807,Red Roof,3692,149
4808,Find the Flip Real Estate Videos for Echo Show,3695,150
4809,QFM96,3710,146
4810,Energy 106.9,3713,146
4811,LOHAS SMART,3715,141
4812,Mercedes me,3718,112
4813,Daikin One Smart Thermostat,3720,149
4814,96.9 WSIG,3725,145
4815,Hit Hits 94.1,3727,145
4816,Shapa,3729,171
4817,Monorail News Weekly,3730,148
4818,Gigaom AI Minute,3733,115
4819,PSEG Long Island,3736,84
4820,Experian,3739,161
4821,CRM Radio,3748,146
4822,Propeller,3751,116
4823,Sixt Rent a car,3757,105
4824,99.7 The Blitz - WRKZ Columbus Ohio,3759,157
4825,Z 97.5,3760,145
4826,Z95.1,3762,145
4827,TD Bank,3763,95
4828,102.9 The Hog,3767,147
4829,TED Talks,3770,101
4830,FM99 WNOR Stupid News,3772,147
4831,FM99 WNOR,3772,147
4832,tracMo,3773,117
4833,Heartfulness,3775,138
4834,3WV,3781,148
4835,Prudential Retirement,3791,107
4836,iDevices,3793,123
4837,93.3 KIOA,3795,145
4838,Handelsblatt Global,3796,151
4839,Answers by Cigna,3797,120
4840,The Daily Gratitude Minute,3798,179
4841,Beaver 100.3,3798,146
4842,smartAC,3801,148
4843,WELS Daily Devotion,3802,150
4844,WELS Through My Bible in Three Years,3802,150
4845,Sunny 95,3804,147
4846,103.7 Chuck FM Radio Station,3805,141
4847,Hayward,3807,156
4848,Swiss Workouts - Fitness Personal Trainer,3809,173
4849,Real Runs - Running Tips for Runners,3809,173
4850,Star Horoscope - Daily Reading Flash Briefing,3809,173
4851,Hollywood Diet - Healthy Eating to Lose Weight,3809,173
4852,Yoga Pose and Practice Daily Flash Briefings,3809,173
4853,Loving Life - Daily Health and Lifestyle Tips,3809,173
4854,Daily Mortgage Rates - Flash Briefing,3809,173
4855,Car Insurance Finder,3809,173
4856,Calm Mind - Meditation & Yoga Quote Flash Briefing,3809,173
4857,Mortgage Helper,3809,173
4858,Loan Calculator,3809,173
4859,Word of the Day - Daily Vocabulary Flash Briefing,3809,173
4860,Think Like a Millionaire - Finance Flash Briefing,3809,173
4861,Star Horoscope,3809,173
4862,Billionaire Secrets - Quotes on Money and Business,3809,173
4863,Senior Life - Stay Young & Healthy Flash Briefing,3809,173
4864,Transform Your Life Motivation Quote Flash Brief,3809,173
4865,Money Master - Personal Finance Flash Briefing,3809,173
4866,Mortgage Calculator,3809,173
4867,Credit Card Helper,3809,173
4868,Union Pacific Railroad,3810,122
4869,92.9 KISM,3812,145
4870,"Your News 7, KWWL Headlines",3815,98
4871,Store Card,3815,121
4872,105.7 The Bone Radio Station,3817,141
4873,Why Am I Single?,3820,165
4874,OHD Anywhere,3824,144
4875,Handelsblatt News Bites,3825,150
4876,Naturally Slim,3827,131
4877,Sensi,3830,129
4878,Amazon Pay Deal of the Day,3835,143
4879,Bill Planner,3835,143
4880,Abi - Gearco's Cloud Assistant for Management,3842,186
4881,107.3 Solo Exitos Radio Station,3844,145
4882,Macy's Orders,3845,140
4883,86 KONO Radio Station,3852,144
4884,Roborock Home,3855,140
4885,O and M Trivia,3855,123
4886,Roborock Plus,3855,140
4887,Travelers Home Central,3857,88
4888,Travelers,3857,88
4889,Math Flash,3865,123
4890,Globe Advisor,3866,147
4891,Globe Investor,3866,147
4892,Whit's Frozen Custard,3867,141
4893,Ebony.com,3868,125
4894,EDM Sauce,3875,162
4895,Power 106.1 Radio Station,3876,144
4896,CyberLife,3879,140
4897,meShare,3880,163
4898,Sugarmate,3880,106
4899,Fazoli's,3881,124
4900,Food Network Kitchen,3881,119
4901,HOT 99.5 Radio Station,3887,146
4902,106.1 Your Georgia Country Radio Station,3895,144
4903,CKNW,3903,140
4904,Global News Calgary,3903,140
4905,Global News Canada,3903,140
4906,980CFPL,3903,140
4907,Global News Science,3903,140
4908,CJOB,3903,140
4909,Global News BC,3903,140
4910,Global News,3903,140
4911,Global News Toronto,3903,140
4912,Global News Tech,3903,140
4913,Global News World,3903,140
4914,640Toronto,3903,140
4915,Global News Lethbridge,3903,140
4916,96.9 The Eagle Radio Station,3904,142
4917,theScore eSports,3905,146
4918,KKYX Country Legends Radio Station,3910,144
4919,TuneIn Live,3912,172
4920,Moody Radio,3915,126
4921,Spanish,3916,149
4922,Budweiser,3917,101
4923,Ankuoo REC,3919,118
4924,Robomow,3927,96
4925,Plymouth Rock Assurance,3928,177
4926,Ooma (Phone and Home Security),3930,148
4927,The New 93Q Radio Station,3943,144
4928,B98.5 Radio Station,3944,146
4929,KONO 101.1 Radio Station,3948,149
4930,Nuki Smart Home,3948,173
4931,Country Legends 97.1 Radio Station,3948,146
4932,FamilyLife Today,3951,142
4933,97.1 The River Radio Station,3951,144
4934,99.5 KISS Rocks Radio Station,3952,147
4935,Home Connect Coffee Machine,3953,164
4936,Spooky Boo's Scary Story Time,3953,147
4937,95.3 & 101.1 The Eagle Radio Station,3953,143
4938,Home Connect Dishwasher,3953,164
4939,99% Invisible,3953,147
4940,Radio Retropolis,3954,147
4941,Anxiety Coaches Podcast,3954,147
4942,UNSKIPPABLE with Jim Kukral,3954,147
4943,The Geek State,3954,147
4944,OnLine with Bill Alexander,3954,147
4945,Cocktail Nation,3954,147
4946,My Favorite Murder with Karen and Georgia,3954,147
4947,Buzz Burbank News  Comment,3954,147
4948,SNTR Presents,3954,147
4949,ArtCurious Podcast,3954,147
4950,Zen Parenting Radio Podcast,3954,147
4951,The Stephen King Podcast,3954,147
4952,EM Over Easy,3954,147
4953,Louder With Crowder Podcast,3954,147
4954,HOT 101.5 Radio Station,3959,149
4955,Houston's Eagle Radio Station,3960,144
4956,Y100 Radio Station,3960,145
4957,Neato,3962,165
4958,Marketing Secrets with Russell Brunson,3963,132
4959,Get Weird!,3964,128
4960,Meditation Time,3966,128
4961,Starbucks Reorder,3967,188
4962,106.7 The Eagle Radio Station,3967,146
4963,Easy 93.1 Radio Station,3967,149
4964,Lucky Eight Ball,3968,128
4965,what 3 words,3968,150
4966,NetzHome,3969,162
4967,WBAB 102.3 Radio Station,3973,150
4968,Flo,3974,162
4969,Hits 97.3 Radio Station,3977,147
4970,Luther's Small Catechism,3979,142
4971,97X Radio Station,3980,147
4972,Power 95.3 Radio Station,3980,147
4973,The Prospector Skill By Webedia,3983,125
4974,106.1 BLI Radio Station,3986,151
4975,102.5 The Bone Radio Station,3989,153
4976,KISS 104.1 Radio Station,3991,144
4977,105.5 The Dove Radio Station,3991,152
4978,Springfield News Sun Flash Briefings,3996,139
4979,98.9 WMMO Radio Station,3997,147
4980,107.3 The Eagle Radio Station,4000,153
4981,Star 94.5 Radio Station,4000,144
4982,MEATER,4000,172
4983,Emirates NBD,4006,88
4984,VB Connect,4008,122
4985,MOVIE NEWS,4008,249
4986,Chipolo,4009,113
4987,Digg,4011,158
4988,Associated Press Top News,4014,129
4989,K92.3 Radio Station,4018,145
4990,InstaVoice,4020,151
4991,Magic 94.9 Radio Station,4022,151
4992,Ecovacs Deebot,4025,183
4993,Yonomi,4030,161
4994,Journal-News Flash Briefings,4030,139
4995,Grilled Cheese Recipes,4031,198
4996,Kiwi Monsters! Evolution adventure game,4032,128
4997,Ham Buffet,4032,128
4998,Yamanote Line,4032,128
4999,Surviving Australia,4032,128
5000,Quiz Me,4032,128
5001,Fireplace Ambiance,4032,128
5002,Yes Majesty,4032,128
5003,Trick the Witch - Halloween Greeter,4032,128
5004,Gobbler Lunch,4032,128
5005,Scary Halloween Sounds,4032,128
5006,My Mailert,4032,128
5007,PYC Event and Facts,4032,128
5008,Musical Statues,4032,128
5009,The Labors of Hercules,4032,128
5010,Rap Beats,4034,128
5011,Come Follow Me,4034,128
5012,Jack Demo,4034,171
5013,Beyonce's assistant,4034,128
5014,Ocean Sounds,4034,128
5015,Adult Icebreaker,4034,128
5016,Cosmic Sounds,4034,128
5017,Emotion Pal,4034,128
5018,Shower Notes,4034,128
5019,WOOF FM,4034,128
5020,Family Matters,4034,128
5021,Mango Facts,4034,128
5022,Easy Escape,4034,128
5023,Dad Jokes,4034,128
5024,Keep Count - Handy tool to track and tally numbers,4034,128
5025,Aurora forecast,4034,128
5026,Science Friday News Roundup,4034,128
5027,Stories from the C|SUITE Podcast,4034,128
5028,Points Checker,4034,128
5029,Sleep Music by Urban Yogi,4034,128
5030,Superhero Trivia,4034,128
5031,Poop Detective,4034,128
5032,Multiplication Practice,4034,128
5033,Self Hypnosis for weight loss,4034,128
5034,Apartment Escape,4034,128
5035,Sea Party!,4034,128
5036,Soccer Drills,4034,128
5037,Reiki Music,4034,128
5038,General Conference,4034,128
5039,Coach Boone,4034,128
5040,The Voice Computing Book,4034,128
5041,The Real Estate One Stop Shop,4034,128
5042,Translation Please,4034,128
5043,Hypnosis Pain Relief,4036,128
5044,Yes Captain,4036,128
5045,Save the Blob - Brain Challenge,4036,128
5046,What Occurred First?,4036,128
5047,Detective Mr Z,4036,128
5048,My Pet Dinosaur,4036,128
5049,Teach Me Selling,4036,128
5050,My Guard Dog,4036,128
5051,Southwest Florida Real Estate,4036,128
5052,Escape Jurassic Island,4036,128
5053,Teach Me Presentations,4036,128
5054,Prime School Pitch,4036,128
5055,Bring it,4036,128
5056,Teach Me Management,4036,128
5057,BCI Available Voices,4036,128
5058,Am I Dreaming,4036,128
5059,Sober Now,4036,128
5060,Teach Me Negotiations,4036,128
5061,six word love stories,4036,128
5062,Baby Lullaby,4036,128
5063,My Rooster,4038,128
5064,Radio on the Rocks,4038,128
5065,Supertalk SouthWest Mississippi,4038,128
5066,Communities We Love On,4038,128
5067,Supertalk Mississippi Gulf Coast 103.1 WOSM,4038,128
5068,Teach Me Time Management,4038,128
5069,Party of Lincoln - News & Legislation,4040,128
5070,Teach Me Exceptional Customer Service,4040,128
5071,K99.1 FM Radio Station,4041,145
5072,ILoveMakonnen 365,4043,128
5073,Positive Prayer | Silent Unity,4050,137
5074,SmartThings ADT,4050,132
5075,SmartThings,4050,132
5076,CREDO,4056,131
5077,Freeze Dance,4070,130
5078,Three Little Pigs,4075,130
5079,H2O-Pal,4077,146
5080,The Shade Store,4079,153
5081,Dub Siren!,4080,136
5082,Mindfulness Sounds,4080,131
5083,Missile Attack!,4080,136
5084,Baby Alien,4080,131
5085,Downton Abbey,4080,131
5086,Cross Country,4080,131
5087,The Dayton Daily News Flash Briefings,4083,138
5088,Relaxing Sleep Sounds,4085,131
5089,Warren County Scanner,4085,131
5090,Island Girl Show,4085,131
5091,Automate Your Life,4085,131
5092,Throw a Grenade!,4085,136
5093,Air Conditioner Sounds,4085,131
5094,"Bubble Sayz, Teacher and Daycare Edition",4086,130
5095,Morris County Fire Scanner,4090,131
5096,Silly Stories - personalised interactive kids game,4091,125
5097,Memory Challenge,4092,212
5098,Infostretch Nest,4092,212
5099,Resident Service,4093,188
5100,Dynatrace Davis Assistant,4093,138
5101,Relaxing Sleep Sounds: Pink Noise,4095,131
5102,"My Daybook - Diary, Journal, Note Assistant Skill",4095,157
5103,Relaxing Sleep Sounds: Rain Sounds,4095,131
5104,Relaxing Sleep Sounds: Thunderstorm Sounds,4095,131
5105,Relaxing Sleep Sounds: Brown Noise,4095,131
5106,Relaxing Sleep Sounds: Ocean Sounds,4095,131
5107,Cat Sounds,4100,128
5108,Sci-Fi Sleep Sounds - 10 SOUNDS!,4100,136
5109,Evening Devotion,4104,128
5110,Top Agent Directory,4104,124
5111,Noon Devotion,4104,128
5112,voice e. d. u.,4104,128
5113,USMLE Board Review,4104,128
5114,Mental Health Spies,4104,128
5115,Bedtime Devotion,4104,128
5116,Game of Thrones Sound FX - Dracarys!!!,4105,136
5117,Texas Tribune Brief,4105,163
5118,4K Aerial Screensavers for Echo Show,4106,128
5119,Sussex County Police Fire and EMS Scanner Feed,4110,131
5120,Hospital for Special Surgery,4114,124
5121,Stock Info,4118,185
5122,PMI Customer Care,4131,129
5123,Mobil 1 Minute,4131,174
5124,"WRAL News - Raleigh, Durham, Fayetteville",4132,94
5125,Slomins,4136,145
5126,ASICS Studio,4137,138
5127,SLMA Radio,4146,149
5128,Texas Roadhouse,4148,151
5129,NissanConnect Services,4154,118
5130,MovieBot,4154,127
5131,Curiosity,4157,142
5132,Tampa Bay Times Flash Briefing,4160,182
5133,Truth or dare - Spin the bottle,4160,241
5134,Unito Smart Home test,4170,133
5135,EZVIZ,4172,144
5136,Legrand Home,4172,135
5137,Nuvo Player,4172,135
5138,Legrand Lighting Control,4172,135
5139,Ask Perry Ellis,4187,154
5140,10TV News,4197,162
5141,10TV Weather,4197,162
5142,PROS,4200,145
5143,WXOW News 19 Headlines,4201,95
5144,Fun Fair Positive Soccer,4201,130
5145,Ask the Planner: Wedding Tips in a Flash,4203,147
5146,Temi,4220,160
5147,Sunrise Radio UK,4235,156
5148,GoToMeeting for Alexa,4236,153
5149,International Scrum Assembly,4238,223
5150,Cleveland Clinic Tip of the Day,4246,187
5151,IEEE Spectrum,4248,149
5152,Spelling Game for Kids by Magoosh,4274,144
5153,Magoosh Vocabulary Builder,4275,144
5154,TCL  Assistant,4277,203
5155,Cove,4278,116
5156,Alder,4278,116
5157,SmartLink,4278,116
5158,Lyft,4284,189
5159,CyberQ Cloud,4286,157
5160,The American Heart Association,4288,111
5161,AeroGarden,4294,135
5162,HSN,4304,87
5163,WisQo,4305,171
5164,KSL Newsradio Weather Report,4311,168
5165,The Weather Network National Forecast (Canada),4313,143
5166,The Weather Network National News (Canada),4313,143
5167,KSL Newsradio Traffic Report,4313,167
5168,French News,4318,152
5169,elinkSmart Camera,4319,215
5170,NissanConnect® EV,4324,123
5171,Terncy smart home,4339,177
5172,Sun Valley Mountain Report,4343,167
5173,Zenefits,4343,178
5174,Ask Purina,4344,181
5175,Zoom for Alexa,4355,144
5176,Arizona Driver's Test,4374,156
5177,Glendale Arizona Event News,4374,156
5178,Peoria Deals,4374,156
5179,Daily Central News,4374,156
5180,Wine Enthusiast,4377,189
5181,Vemmio,4379,178
5182,Powershades,4382,154
5183,Delmarva Power Smart Home Pilot,4387,197
5184,Sabrina Carpenter Extended,4389,135
5185,Chain of Wealth - Money Minute,4389,171
5186,Lang Lang's Musical Journey,4389,135
5187,Inspire Smart Energy,4392,165
5188,ECO Plugs,4402,164
5189,1290 and 95.7 WHIO Radio Station,4410,137
5190,Weather Geeks,4411,153
5191,HackerOne,4412,174
5192,1290 and 95.7 WHIO Flash Briefing,4414,138
5193,AccuRadio,4421,131
5194,MyRadar NOAA Weather Radar,4422,158
5195,Reorder with Seamless,4422,206
5196,AccuWeather,4430,197
5197,Mobvoi,4431,132
5198,Dueling Pistols,4432,137
5199,Reorder with Grubhub,4435,207
5200,Supreme Golf,4443,257
5201,Avis,4449,145
5202,Gwynnie Bee,4455,123
5203,My Closet,4455,123
5204,Snowbasin Mountain Report,4457,168
5205,Net10,4457,186
5206,Menus by Nutrislice,4460,145
5207,Danfoss,4461,184
5208,Rocket Mortgage,4467,176
5209,MDedge Daily News,4468,168
5210,Medscape Medical Minute,4468,168
5211,Houston Public Media Flash Briefing,4474,123
5212,SH704,4484,142
5213,zmodo,4489,187
5214,Putnam Investments Insights,4504,166
5215,Find My Coffee—Starbucks® At Home,4506,216
5216,Smart TV Remote Pro,4507,177
5217,Smart TV Remote,4507,177
5218,Roku,4510,172
5219,"Papa John's International, Inc.",4513,276
5220,Presence Family,4515,205
5221,Presence,4515,205
5222,Safelite,4521,167
5223,Smart Tree,4525,158
5224,24GO by 24 Hour Fitness,4526,207
5225,Amazon: Call Santa,4530,150
5226,Animal Master,4530,150
5227,Alexa Prize Socialbots,4530,150
5228,NFL Trivia,4530,150
5229,Amazon Prime Insider,4530,150
5230,Battleship Tap,4530,150
5231,Kung Fu Panda,4530,150
5232,JACK RYAN: November Morning,4530,150
5233,Twitch,4530,150
5234,NORAD Tracks Santa,4530,150
5235,Today in Music,4530,150
5236,Guess Who I Am Game,4530,150
5237,The Tick's Housework Hero,4530,150
5238,Trivial Pursuit Family Edition,4530,150
5239,Connect 4 Tap,4530,150
5240,Amazonian News,4530,150
5241,Hanagram,4530,150
5242,Word Word,4530,150
5243,Time Travel Cadets,4530,150
5244,Amazon Storytime,4530,150
5245,Cleo,4530,150
5246,Trivial Pursuit Tap,4530,150
5247,Big Brother Poll,4532,150
5248,Choose Your Own Adventure,4532,150
5249,The Art of Living,4538,94
5250,63red News,4543,125
5251,Westmarc,4546,157
5252,Toronto Star,4548,134
5253,WayScript,4554,216
5254,Classic Hits 100.9,4554,154
5255,Taylor Morrison,4561,145
5256,BlueLink,4566,164
5257,Greek Radio by Sfinakia Fm,4578,130
5258,Greek Radio,4578,130
5259,Greek National Anthem with Lyrics,4578,130
5260,Fridays,4579,179
5261,Discount Contacts Reorder,4580,192
5262,Path of Discovery: Europa,4582,143
5263,SkylinkNet,4588,179
5264,Windows 10 News for IT Pros,4592,160
5265,Dealspotr,4594,164
5266,Cheddar,4597,209
5267,Control4,4604,133
5268,30-Second Blog and Business Tip w Pete McPherson,4605,168
5269,Random Number,4605,152
5270,Dev Tips,4605,152
5271,Durango Mexico facts,4605,152
5272,Rise and Smile,4605,152
5273,APub,4605,152
5274,Glamazon Pride Facts,4605,152
5275,Amazon Math,4607,152
5276,Simple Mobile,4608,199
5277,NASCAR Flash Briefing,4609,179
5278,Amazon Cloud Cam,4613,152
5279,Outfit Check!,4613,152
5280,smarterGerman,4613,233
5281,Key By Amazon,4613,152
5282,Hulu,4615,177
5283,Valor Fireplace,4615,110
5284,Brunt(Custom Skill),4625,183
5285,FreightWaves News Brief,4630,93
5286,VCA Animal Hospitals,4635,172
5287,NGA HR,4649,144
5288,KTVU Fox 2,4650,180
5289,Stock Analysis by Zacks Investment Research Inc,4654,157
5290,PayByPhone,4662,195
5291,CNCT,4664,189
5292,Smart K,4665,188
5293,Optoma Smart Home Next,4670,151
5294,Constant Contact,4670,130
5295,Optoma Advanced SmartProjection,4670,151
5296,Optoma SmartProjection for Smart Home,4670,151
5297,Protect America,4678,157
5298,Xtreme Connected Home,4680,184
5299,DETROIT EXCLUSIVE RADIO,4684,236
5300,Jason Finder,4693,141
5301,FOX 2 Detroit,4698,180
5302,Thrillist Destination Guide: New Orleans,4701,171
5303,LaMetric TIME – connected clock for smart home,4703,199
5304,SAP News,4713,132
5305,WaterAid Voices,4720,165
5306,ClickUp,4724,186
5307,Quaker,4724,179
5308,Meetup,4736,216
5309,Daily Poker Tips from Smart Poker Study,4750,190
5310,Rush Limbaugh Morning Update,4753,143
5311,NBC News Radio: The Latest,4753,143
5312,This Day in History,4755,182
5313,This Day in History Top Story,4755,182
5314,Schlage Home,4758,176
5315,Ask iHeart,4760,142
5316,NBC News Radio: Entertainment,4762,142
5317,iHeart Santa - Ask Santa for Christmas Music,4762,142
5318,theScore Sports,4769,200
5319,NBC News Radio: Consumer Business,4781,142
5320,Yeelight,4798,181
5321,ARIS,4801,139
5322,Shark,4803,186
5323,Rich Stevens Show,4808,211
5324,FOX Sports Flash Briefing,4813,152
5325,Eneco Chatbot,4815,271
5326,freightos,4824,209
5327,On Air with Ryan Seacrest,4829,142
5328,Amica,4836,163
5329,Quartz,4838,167
5330,PetSafe® Smart Feed,4841,169
5331,SwiftFinder,4843,206
5332,Uforia,4843,200
5333,Puppy Jams,4853,142
5334,Malca-Amit,4859,176
5335,Reebok Sneaker Drop,4861,188
5336,CarRentals,4869,142
5337,Mi Home,4873,189
5338,Completely Unhelpful,4876,149
5339,Click & Pledge,4882,206
5340,ESPN,4885,85
5341,ESPN Flash Briefing,4885,85
5342,1 NEWS,4887,338
5343,Harmony — Secondary Hub,4892,180
5344,Logi Circle - Live,4892,180
5345,Logi Circle - Control,4892,180
5346,Harmony,4892,180
5347,LifeShield Security,4894,180
5348,Your Marketing Minute,4894,201
5349,LifeShield Smart Home,4895,180
5350,Blue By ADT,4895,180
5351,Mitch Jackson's Trial Lawyer Communication Tips,4896,208
5352,News,4896,147
5353,Chemistry Update by C&EN,4914,166
5354,Best Friends Pet Resources,4915,107
5355,NoCable,4917,243
5356,Autism Facts,4918,178
5357,Otsimo Numbers,4918,178
5358,Otsimo Letters,4918,178
5359,Canon Inkjet Printer,4933,154
5360,Flash Cards,4934,197
5361,Saucony,4939,182
5362,"Retail Today with Bob Phibbs, The Retail Doctor",4953,260
5363,Remember The Milk,4963,209
5364,Exponea,4970,238
5365,Faithlife,4979,149
5366,Add Item To Shopper - Shopping List,4994,151
5367,Listonic - smart grocery list,5021,268
5368,Escape Room: Rob a bank,5036,170
5369,Zen Moods: Rain Sounds,5036,170
5370,Zen Moods: Storm Sounds,5036,170
5371,Kami Camera,5036,171
5372,YI Home Camera,5036,171
5373,YI Iot Camera,5036,171
5374,My Two Cents,5045,171
5375,The Daily,5054,313
5376,The Pop Music Roundup,5054,313
5377,The New York Times Briefing,5054,313
5378,ChargePoint Home,5056,163
5379,ChargePoint,5056,163
5380,The Economist Morning Briefing,5058,190
5381,The Economist Espresso,5058,190
5382,SEEK Company Reviews,5060,105
5383,Korean Air,5080,182
5384,Total Connect 2.0,5081,194
5385,What's That Song,5086,159
5386,Gimme Radio,5087,144
5387,InfoQ Headlines,5089,141
5388,Fox News,5117,178
5389,Fox News Rundown,5117,178
5390,TheStreet,5124,217
5391,Fox Business,5139,180
5392,My Spa Control,5140,166
5393,TOEFL Assistant,5146,203
5394,Simon,5154,190
5395,The Imagination Station,5159,223
5396,Money Talk Radio,5159,223
5397,People Stories,5159,223
5398,TV Nerd Radio,5159,223
5399,Conservative Talk Radio,5159,223
5400,Parenting Radio,5159,223
5401,Decrypting Crypto,5159,223
5402,Book Worm Radio,5159,223
5403,Design Talk Radio,5159,223
5404,Scout FM,5159,223
5405,Bachelor Nation Radio,5159,223
5406,Business Builder Radio,5159,223
5407,True Crime Radio,5159,223
5408,Learn Something Radio,5159,223
5409,Mindfulness Radio,5159,223
5410,History Podcasts,5159,223
5411,Hoops Radio,5159,223
5412,History Nerd Radio,5159,223
5413,Science Geek Radio,5159,223
5414,Progressive Talk Radio,5159,223
5415,Silicon Valley Radio,5159,223
5416,Daily News Radio,5159,223
5417,CMI Leadership Coaching-Maximizing Your Potential,5163,313
5418,REALTOR.ca,5166,221
5419,Brett Eldredge's Christmas Countdown,5172,155
5420,The Fibro Guys corner,5176,157
5421,Bublé Daily,5191,152
5422,iotty Smart Home,5195,210
5423,Fantasy Premier League,5213,185
5424,Hisense Smart TV,5230,166
5425,Hydrawise™,5230,147
5426,Best Jokes For Kids By Scary Mommy,5233,172
5427,Eco Watering,5234,184
5428,Winter Park Resort Snow Report,5257,164
5429,Stratton Mountain Snow Report,5257,164
5430,Steamboat Resort Snow Report,5257,164
5431,ToteScan™,5271,198
5432,Ochsner,5272,214
5433,BroadwayWorld,5278,148
5434,RingCentral Messages for Alexa,5280,205
5435,Joule: Sous Vide by ChefSteps,5292,183
5436,Tenda WiFi,5298,207
5437,Principal Flash Briefing,5305,194
5438,SentinelOne,5313,176
5439,Kirio,5320,214
5440,My Media,5329,165
5441,OST LIVE,5332,213
5442,Fresenius Kidney Care Kidney Disease Education,5334,367
5443,Qardio,5341,237
5444,Timehop,5343,224
5445,Stratfor Flash Briefing,5344,153
5446,Amex,5351,134
5447,Pandora,5372,210
5448,HomeMate,5374,121
5449,MyFortress,5375,120
5450,seetime,5376,120
5451,Food Network Daily Bite,5386,173
5452,Phone2Action,5396,204
5453,HEOS Home Entertainment,5405,221
5454,The Daily Beast Cheat Sheet™,5410,197
5455,SimpliSafe Home Control,5421,157
5456,Staying Sharp Memory Game From AARP,5454,164
5457,Erie News Now,5457,183
5458,The Motley Fool,5458,202
5459,Greenlite G2 Smart Thermostat,5458,184
5460,SmartBrief News,5460,213
5461,TXU iThermostat Skill for Amazon Alexa,5465,184
5462,Lux Products,5465,184
5463,Simple Radio,5470,225
5464,Earth Saver,5503,186
5465,Opensalon,5504,201
5466,Urgent.ly,5507,206
5467,Irish Daily Mail and Irish Mail on Sunday,5523,219
5468,Rick and Morty Facts,5524,202
5469,LINK AKC,5526,187
5470,XE Currency,5553,169
5471,Tucson Electric Power,5567,208
5472,seattlepi.com,5582,265
5473,Sperry Waterkeeper,5591,226
5474,TripIt,5597,181
5475,Mercy,5603,258
5476,NBA,5626,273
5477,Bedtime Explorers,5627,179
5478,Virgin Pulse,5628,222
5479,Instant Cook,5632,177
5480,Conga,5634,262
5481,Conga Cecotec,5634,262
5482,The Hustle,5638,161
5483,Britannica’s Guardians of History,5645,212
5484,MPR News,5665,220
5485,YourClassical Favorites,5665,220
5486,YourClassical Lullabies Stream,5665,220
5487,YourClassical,5668,220
5488,Vetary Pet Food Checker,5672,208
5489,MPR News Update,5672,223
5490,RuneScape Quests - One Piercing Note,5674,192
5491,YourClassical Choral Stream,5676,220
5492,YourClassical Relax Stream,5676,220
5493,Purple Current,5676,220
5494,Extra Eclectic from YourClassical,5676,220
5495,The Current,5676,220
5496,Kenra Color,5688,185
5497,Shakopee Patch,5692,183
5498,Boston Patch,5692,183
5499,West Des Moines Patch,5692,183
5500,Hamden Patch,5692,183
5501,Charleston Patch,5692,183
5502,Cleveland Patch,5692,183
5503,New York City Patch,5692,183
5504,Wilton Patch,5692,183
5505,Lutherville-Timonium Patch,5692,183
5506,South Austin Patch,5692,183
5507,Aurora Patch,5692,183
5508,Brighton Patch,5692,183
5509,Teaneck Patch,5692,183
5510,Portsmouth Patch,5692,183
5511,San Diego Patch,5692,183
5512,Bowie Patch,5692,183
5513,Oxford-Miami University Patch,5692,183
5514,Round Rock Patch,5692,183
5515,Iowa City Patch,5692,183
5516,Worcester Patch,5692,183
5517,Bellevue Patch,5692,183
5518,Woburn Patch,5692,183
5519,Houston Heights Patch,5692,183
5520,Clearwater Patch,5692,183
5521,Atlanta Patch,5692,183
5522,Cedar Park-Leander Patch,5692,183
5523,Sandy Springs Patch,5692,183
5524,Peters Patch,5692,183
5525,Princeton Patch,5692,183
5526,Tucker Patch,5692,183
5527,Canton-Sixes Patch,5692,183
5528,Washington DC Patch,5692,183
5529,New Tampa Patch,5692,183
5530,Long Island Patch,5692,183
5531,Lakewood-Jblm Patch,5692,183
5532,Bradenton Patch,5692,183
5533,Augusta Patch,5692,183
5534,Pasadena Patch,5692,183
5535,O'Fallon Patch,5692,183
5536,West Chester Patch,5692,183
5537,Hudson Patch,5692,183
5538,Mission Viejo Patch,5692,183
5539,Apple Valley-Rosemount Patch,5692,183
5540,Columbia Patch,5692,183
5541,Owings Mills-Reisterstown Patch,5692,183
5542,Leesburg Patch,5692,183
5543,Point Pleasant Patch,5692,183
5544,Mount Pleasant Patch,5692,183
5545,Peabody Patch,5692,183
5546,Montgomery Patch,5692,183
5547,Arlington Patch,5692,183
5548,Peachtree Corners Patch,5692,183
5549,Exeter Patch,5692,183
5550,Oceanside-Camp Pendleton Patch,5692,183
5551,Summerville Patch,5692,183
5552,Parkville-Overlea Patch,5692,183
5553,Humble-Kingwood Patch,5692,183
5554,St. Charles Patch,5692,183
5555,Cambridge Patch,5692,183
5556,White Plains Patch,5692,183
5557,Towson Patch,5692,183
5558,Toms River Patch,5692,183
5559,Alpharetta-Milton Patch,5692,183
5560,Portland Patch,5692,183
5561,Baltimore Patch,5692,183
5562,Santa Cruz Patch,5692,183
5563,Fair Oaks-Carmichael Patch,5692,183
5564,Montgomery Village Patch,5692,183
5565,Watchung-Green Brook Patch,5692,183
5566,Glen Burnie Patch,5692,183
5567,Brick Patch,5692,183
5568,Concord Patch,5692,183
5569,Rumson-Fair Haven Patch,5692,183
5570,East Atlanta Patch,5692,183
5571,Bedford-Katonah Patch,5692,183
5572,Downtown Austin-UT Patch,5692,183
5573,Mount Pleasant-Sturtevant Patch,5692,183
5574,North Baltimore Patch,5692,183
5575,Lexington Patch,5692,183
5576,Acworth Patch,5692,183
5577,Kingstowne-Rose Hill Patch,5692,183
5578,Chicago Patch,5692,183
5579,College Park Patch,5692,183
5580,Evergreen Park Patch,5692,183
5581,Smithfield Patch,5692,183
5582,North Fork Patch,5692,183
5583,Lake Elsinore-Wildomar Patch,5692,183
5584,Minneapolis Patch,5692,183
5585,Catonsville Patch,5692,183
5586,Tubi - Free Movies and TV,5701,214
5587,OZOM,5705,224
5588,El Nuevo Día Flash Briefing,5705,185
5589,Assassin’s Creed® Odyssey Spartan,5706,231
5590,Time Tracker by eBillity,5712,207
5591,Avira,5727,278
5592,Johnnie Walker,5733,269
5593,Happy Hour,5733,269
5594,PureFormulas’ Order Status,5734,203
5595,Frontgate,5734,203
5596,Lamps Plus Order Status,5734,203
5597,Pull-Ups®,5734,203
5598,Levi's Assistant,5734,203
5599,EZContacts Customer Service,5734,203
5600,Carter's Customer Service,5734,203
5601,eBags,5734,203
5602,Multiple Sclerosis News Today,5744,228
5603,Intel Newsroom,5744,187
5604,NFL in :60,5754,187
5605,RoosterMoney,5762,233
5606,Synchrony HOME Tourism Concierge,5782,198
5607,Adobe XD,5788,173
5608,Bible Sleep Sounds,5789,207
5609,YouVersion Rest,5789,207
5610,Verse of the Day,5789,207
5611,Small Business Advice by Vistaprint,5792,119
5612,MusicCast,5806,230
5613,YouVersion Kids Bible - Daily Story,5822,207
5614,YouVersion Bible,5822,207
5615,Slacker Radio,5822,230
5616,YouVersion Bible Challenge,5822,207
5617,michigansthumb.com,5826,268
5618,eco4life,5829,232
5619,Zyrtec – Your Daily AllergyCast,5847,181
5620,The Answer Colorado Springs,5858,177
5621,WIBC Mobile News,5865,290
5622,NEWSRADIO KLBJ,5865,290
5623,Toyota,5875,274
5624,Colts News,5888,228
5625,Petcube,5900,273
5626,NBC4 Central Ohio Forecast,5947,195
5627,Common Knowledge,5950,189
5628,Lexus,5962,282
5629,NewRPackages,5962,218
5630,Luminary,6008,215
5631,Delta,6031,161
5632,Nanoleaf Smarter Series,6033,242
5633,Goal Setting Tips,6041,166
5634,Womens Issues,6041,166
5635,My AcuRite,6043,207
5636,xComfort,6064,212
5637,Bloomingdale's,6066,74
5638,Deloitte,6080,93
5639,BECU,6080,282
5640,Human Touch Super Novo Virtual Therapist,6081,164
5641,Philadelphia 76ers,6093,290
5642,Chicago Bulls,6093,290
5643,Utah Jazz,6093,290
5644,San Antonio Spurs,6093,290
5645,Miami Heat,6093,290
5646,Golden State Warriors,6093,290
5647,Oklahoma City Thunder,6093,290
5648,NBA Flash Briefing,6093,290
5649,Dallas Mavericks,6093,290
5650,Los Angeles Lakers,6093,290
5651,Washington Wizards,6093,290
5652,Houston Rockets,6093,290
5653,Warriors,6093,290
5654,Portland Trail Blazers,6093,290
5655,Cleveland Cavaliers,6093,290
5656,Indiana Pacers,6093,290
5657,Boston Celtics,6093,290
5658,Toronto Raptors,6093,290
5659,PSE&G (Public Service Electric & Gas),6095,179
5660,Fandango,6095,180
5661,Gro Connect,6110,198
5662,ASUS ROUTER,6111,207
5663,Wellow (by WW),6122,216
5664,Husky Helper,6147,179
5665,Homey,6157,295
5666,Edmunds,6163,159
5667,DKMS Hero Skill,6170,372
5668,The Great Courses Plus,6195,210
5669,Scooby Doo! Mystery Inc. Theater,6205,219
5670,Viral Launch - Market Intelligence,6216,298
5671,Layer3 TV,6235,218
5672,TVision,6235,218
5673,Expedia,6245,169
5674,Puwell Cloud,6294,310
5675,Good Vibes,6294,218
5676,Las Vegas,6294,209
5677,PuwellCloud,6294,310
5678,SparkPost,6303,215
5679,Digital Marketing Blog by NUCONET,6308,238
5680,Forbes,6316,217
5681,News for Nerds,6326,263
5682,Wink,6330,195
5683,Mad Libs,6333,220
5684,1-800-Flowers,6334,191
5685,Smart Home Popp,6341,227
5686,ecobee,6344,249
5687,ecobee plus,6344,249
5688,The Museum of Modern Art (MoMA),6356,210
5689,MLB,6357,201
5690,My Mitsubishi Connect,6357,194
5691,Vertilux Shades(VTi Celtic Motors),6359,132
5692,Taking care of your breasts — Breast Cancer Care,6367,233
5693,Michigan News from MLive,6368,293
5694,ROMWOD,6370,283
5695,Forbes Quote of the day,6373,220
5696,Merriam-Webster Word of the Day,6384,223
5697,Twitter Reader,6386,236
5698,PGA TOUR,6389,244
5699,PGA TOUR Flash Briefing,6389,244
5700,Panera Bread,6389,239
5701,OneKeeper,6422,281
5702,KCRW,6431,241
5703,Track by Nutritionix,6435,280
5704,Wemo,6443,218
5705,Mysa Smart Thermostat,6455,257
5706,Social Video Insider,6474,260
5707,Repo Head,6498,246
5708,Git knife,6498,246
5709,Cruise Planners,6528,294
5710,CP Maxx,6528,294
5711,EcoSmart Live,6542,231
5712,Better Health Challenge Success Tips,6550,218
5713,Telemundo Entretenimiento,6563,268
5714,NBC 5 Chicago,6563,268
5715,Meet the Press,6563,268
5716,Universal Parks & Resorts,6563,268
5717,Maury,6563,268
5718,GolfNow,6563,268
5719,Telemundo Deportes,6563,268
5720,The Tonight Show,6563,268
5721,TODAY,6563,268
5722,Syfy Wire News,6563,268
5723,NBC News,6563,268
5724,CNBC Flash Briefing,6563,268
5725,Daily Golf Briefing,6563,268
5726,Keeping Up With The Kardashians Quote Game,6563,268
5727,Maury Moment of the day,6563,268
5728,Golf Channel,6563,268
5729,SYFY WIRE,6563,268
5730,Noticias Telemundo,6563,268
5731,NBC Boston,6563,268
5732,NBC Sports Update,6563,268
5733,The Tonight Show Monologue,6563,268
5734,Headspace Dream,6566,287
5735,Headspace Cat Marina,6566,287
5736,Headspace Dozing,6566,287
5737,Headspace: Guided Meditation for Everybody,6566,287
5738,Headspace Sleepcast,6566,287
5739,Headspace Slumber,6566,287
5740,Headspace Snooze,6566,287
5741,Headspace Rain,6566,287
5742,Headspace Beachcomber,6566,287
5743,Headspace Desert Campfire,6566,287
5744,Headspace Bedtime Story,6566,287
5745,CNBC Markets Now,6567,268
5746,CNBC,6567,268
5747,CNBC Tech Check,6567,268
5748,Resident Portal - Entratamation,6575,251
5749,Muse Meditation,6581,206
5750,SmartTub,6593,281
5751,Canopy Radio,6596,178
5752,MLB Flash Briefing,6611,198
5753,Entertainment Weekly,6637,280
5754,Allrecipes,6637,280
5755,Successful Farming,6637,280
5756,Balance by Health,6637,280
5757,Clima Cast,6637,210
5758,Driving Line,6639,269
5759,Puzzler,6672,243
5760,Pointless,6672,243
5761,Volumio,6672,229
5762,Deal Or No Deal,6675,243
5763,Escape Room in a Box,6679,334
5764,Fashion Island,6682,203
5765,News 96.5 WDBO Radio Station,6717,230
5766,Symphony by WaterFurnace,6789,218
5767,Newsday,6800,249
5768,How to Train Your Dragon: The Hidden World Prints,6811,187
5769,HP Printer,6824,188
5770,Cozi Lists,6835,183
5771,NCAA March Madness,6843,242
5772,ControlMySpa,6843,180
5773,News 104.5 WOKV Radio Station,6850,199
5774,Equinox,6880,221
5775,Pentair IntelliCenter,6928,214
5776,Mojio,6953,301
5777,Uber,6956,302
5778,POPSUGAR Active,6999,182
5779,The Grand Island Independent Local News,7020,239
5780,Linksys Smart Wi-Fi,7038,222
5781,Circle,7060,283
5782,American Airlines Entertainment,7075,213
5783,FitzyTV,7088,304
5784,Discovery Channel's Shark Week,7092,175
5785,WebMD,7107,216
5786,Today's Day and Date,7136,223
5787,The Times Union,7172,319
5788,Carrier Côr Thermostat Control,7200,293
5789,Bryant Housewise Thermostat Control,7211,293
5790,LiveXLive,7217,241
5791,My Relay,7258,304
5792,Fire,7260,290
5793,The Daily Refresh,7260,290
5794,Tend Secure Cameras and Events,7270,232
5795,Villa Smart Home,7274,280
5796,The Point with Chris Cillizza,7300,244
5797,CNN,7300,244
5798,The Daily DC,7315,245
5799,August Smart Home,7324,259
5800,960 The Ref Radio Station,7353,282
5801,ShippingEasy,7361,374
5802,IBKR IBot,7398,173
5803,guess a note,7416,319
5804,cities game,7416,319
5805,hangman,7416,319
5806,The Atlantic's Daily Idea,7421,298
5807,Vevo,7424,246
5808,New Jersey Transit,7427,273
5809,Coupa,7431,216
5810,Aura Frames (Lite),7437,279
5811,Aura Frames,7437,279
5812,Amity,7453,265
5813,UVO,7462,273
5814,Spider-Man,7486,248
5815,Jeopardy!,7486,248
5816,Who Wants to Be a Millionaire,7486,248
5817,EV Charging,7491,263
5818,Apple Music,7526,276
5819,Apple Podcasts,7526,276
5820,PAC-MAN Stories,7535,232
5821,Dictionary.com Word of the Day,7543,308
5822,Honeywell Total Connect Comfort,7548,241
5823,Wait Wait Quiz,7558,277
5824,NPR News Now,7558,277
5825,Up First,7558,277
5826,Planet Money,7558,277
5827,NPR Story of the Day,7558,277
5828,NPR One,7558,277
5829,NPR World Story of the Day,7558,277
5830,Short Wave,7558,277
5831,Comcast Business,7563,206
5832,NPR Business Story of the Day,7575,277
5833,The Indicator from Planet Money,7575,277
5834,Carrier Infinity® Touch Control,7600,307
5835,Audio Station,7608,319
5836,Let's Read,7608,274
5837,State of Indiana,7631,108
5838,Express Scripts,7634,323
5839,My Ion™,7640,309
5840,Bryant Evolution® Connex™ Control,7654,310
5841,iAquaLink,7662,216
5842,CBS46 News Atlanta,7669,252
5843,WSMV Channel 4,7670,254
5844,MyFitnessPal Lite,7679,364
5845,Western Mass News,7687,252
5846,Pringles,7689,292
5847,WNEM TV5 Mid-Michigan News,7706,252
5848,Intermatic-Home-Skill,7708,230
5849,Intermatic-Custom-Skill,7708,230
5850,Tile,7711,299
5851,KMOV News 4,7712,252
5852,Neviweb,7729,277
5853,KCTV5 Kansas City News,7735,252
5854,FOX Carolina News,7744,254
5855,FOX10 News,7744,252
5856,Spotify,7760,206
5857,VIZIO SmartCast,7763,340
5858,FOX5 Vegas,7765,254
5859,WFSB-TV Channel 3,7782,254
5860,Bose,7786,251
5861,Bose SoundTouch Control,7786,251
5862,PayPal,7799,263
5863,News 96.5 WDBO Flash Briefing,7813,286
5864,Raise Your Voice,7819,223
5865,AARP Now News,7823,227
5866,ONESOURCE Fast Sales Tax,7825,298
5867,Bose (not for SoundTouch),7849,251
5868,Pimsleur,7872,231
5869,BJ's Wholesale Club,7876,117
5870,Diamond Cellar,7881,199
5871,Call of Duty®,7886,250
5872,OpenTable,7970,268
5873,Skyrim Very Special Edition,7981,324
5874,MarketBeat Stock Market News,7983,359
5875,News 104.5 WOKV Flash Briefing,7984,255
5876,Sonos,7998,303
5877,FOX 12 Oregon,8002,308
5878,Listen to The Kim Komando Show,8003,292
5879,Trivia Crack,8017,290
5880,95.5 WSB Flash Briefing,8032,226
5881,Star-Telegram Headlines,8056,246
5882,AZFamily 3TV CBS5,8084,267
5883,STITCH by Monoprice,8105,144
5884,OpenX,8125,241
5885,Colorado Springs Gazette News,8127,220
5886,Pakistan News,8150,311
5887,Google Nest,8150,311
5888,Buddha Says,8205,231
5889,Blackboard,8215,373
5890,John Hancock,8284,256
5891,Samsung Smart Appliances - Basic,8333,231
5892,Samsung Smart Home - Complete,8333,231
5893,Oral-B,8365,314
5894,Coldwell Banker Home of the Week,8596,304
5895,TIDAL,8604,290
5896,Domino's,8647,339
5897,Kit,8699,258
5898,Take Me Fishing,8702,219
5899,Triad Health,8733,319
5900,Orbit,8749,378
5901,Ford Credit Account Manager,8822,395
5902,ParkWhiz,8830,338
5903,Positivo Casa Inteligente,8876,368
5904,LEGO Duplo Stories,8904,338
5905,98.7FM & AM1340 WGAU Flash Briefing,8927,400
5906,98.7FM & AM1340 WGAU Radio Station,8931,401
5907,95.5 WSB Radio Station,8931,265
5908,Ad Age Latest News,8965,338
5909,B&H Photo Deal Zone,9024,385
5910,Nanit,9143,225
5911,Nanit Show,9146,224
5912,Homes.com Real Estate - Find Homes for Sale,9147,256
5913,LCI OneControl Voice,9171,356
5914,Vulture's 60-Second News Hour,9213,329
5915,GEGO - Locate what you love,9255,308
5916,Wally,9332,350
5917,Insteon,9345,339
5918,NEWS102.3 KRMG Radio Station,9362,304
5919,NEWS102.3 & AM740 KRMG Flash Briefing,9387,304
5920,kloee for SC,9666,358
5921,Home Status,9666,358
5922,California Association of Realtors,9715,621
5923,SiriusXM,9717,415
5924,Amtrak Train Status,9862,347
5925,Business Wars Daily,9933,424
5926,Macy’s,10045,358
5927,What To Expect,10067,335
5928,Deako,10098,451
5929,NASH Smart,10116,320
5930,American Cancer Society,10120,341
5931,Gluco Buddy,10128,295
5932,Samsung Wireless Audio,10166,259
5933,iHaus Smart Home,10195,591
5934,QVC,10264,245
5935,Medela,10309,359
5936,Country Music News,10320,394
5937,Atom Tickets,10336,389
5938,Lincoln Way,10401,438
5939,Alexa for Cisco TelePresencePolycom Group Series,10493,130
5940,GasBuddy,10501,422
5941,The Weather Channel,10538,474
5942,My Pregnancy from BabyCenter,10554,366
5943,PCMag Product and News Assistant,10557,373
5944,Homey Voice,10808,464
5945,News and News,10815,206
5946,Premier League Live,10867,370
5947,The Times Sport,10867,370
5948,APC Home,10951,369
5949,Switcher Smart Skill,11072,536
5950,Wiser Air,11231,369
5951,E-V-A,11255,378
5952,KAYAK,11298,371
5953,AL.com's Down in Alabama with Ike Morgan,11589,377
5954,Syracuse.com Reports,11632,376
5955,Lenovo Smart Home,11822,389
5956,Happiest Baby SNOO,11845,389
5957,Steelers Update on Pennlive,11850,399
5958,Blinkist,11881,635
5959,Genesis,11968,477
5960,Hyundai Blue Link,11984,479
5961,AL.com's Auburn Football News Briefing,12059,396
5962,Coway Smart Home,13065,500
5963,Airmega,13065,500
5964,Lorex Home,13662,453
5965,Evo Car Share,14553,416
5966,Virginia Lottery,14597,494
5967,Relax My Dog Official,14744,585
5968,Dialpad,14945,499
5969,United,15036,508
5970,Sing Down,15569,608
5971,Categories Game,15569,608
5972,Challenge Alarm Clock,15569,608
5973,Parkbob - Parking Made Easy,15863,661
5974,Meural Canvas,16221,607
5975,The KYW Newsradio All-Local,16643,532
5976,Radio.com,16643,532
5977,Crestron for Smart Home and Conference Room,16966,494
5978,Crestron Home Automation,16966,494
5979,Netatmo Weather,16994,703
5980,Netatmo,16994,703
5981,Plex,17717,809
5982,Association for Talent Development,18554,688
5983,Toyota Finder,18956,827
5984,Rogo Home,19193,671
5985,European Wax,19729,555
5986,Kangaroo,19796,743
5987,Awair Glow,19903,846
5988,Awair,19907,846
5989,Fantasy Camp,24934,797
5990,Hunter – SimpleConnect Smart Ceiling Fan,27057,1014
5991,Automatic,27397,948
5992,Acorn,31353,915
5993,My Cloud Home,43256,1485
5994,News Anchor,44438,1842
5995,Cortana,70415,3183
5996,Insights with Microsoft,70418,3183
5997,Today on Xbox,70418,3183
5998,Honeywell Lock,113059,4412
5999,TiVo,1330833,41194


==> images/datapracticeissues.txt <==
Names			Policies
"No data practice"	17
"Unrelated page"	134
"Non-English"		33	
"Page not found"	130 
"Redirection"		20



==> images/google_actions_policy_words_sentences_count_2.csv <==
,name,words_count,sentences_count
0,Digital Time,0,0
1,Golden Ball,0,0
2,Word Crazy,0,0
3,Facts of Arts,0,0
4,PDPU Scheduler,0,0
5,Soccer Mania,0,0
6,Smallfoot,0,0
7,SmartCam,0,0
8,Quiz about Olympic,0,0
9,sylk boulevard,0,0
10,clever bonny,1,1
11,Smart COCO,2,1
12,Washington Capitals,2,1
13,Smart Rubetek,4,1
14,Sanskrit names for yoga poses,6,1
15,My Happy Friends,6,1
16,The Spelling Bee,7,1
17,Pink Noise,7,1
18,mister baavlo,8,1
19,GetBit,9,1
20,Wolfe Tones GAA,11,1
21,Who Ate the Tuna Salad?,11,3
22,Sky Tuner,12,2
23,Time Machine,12,2
24,ANKEE,13,1
25,Tabletop Audio,13,1
26,North Boulder Station,13,2
27,EnWave,13,1
28,Developer Festival,14,2
29,Dog Jokes,14,1
30,Info Video,15,2
31,My Gratitude Journal,15,1
32,Camera View,15,2
33,ASOS,15,2
34,Govee Smart Home,15,3
35,MyHealthyDay,15,3
36,Personal Qbook,16,3
37,Modern Dictionary,18,2
38,Harry Potter Jokes,18,2
39,Daily Quoter,19,2
40,Control Mate,19,2
41,Blockchain Activity,19,1
42,Homey,20,2
43,What's My Horoscope,20,3
44,Looping Thunderstorm Sounds,20,3
45,Smart Dictionary,20,3
46,Quotes from Star Wars,21,1
47,Kick the ball,22,1
48,Upset alert,22,2
49,Find your Zodiac,23,2
50,domestic crew,23,2
51,LG,23,4
52,Cleaning Crew,23,2
53,how's the weather on saturn,24,1
54,Did Thanos Kill Me,24,2
55,Short News,24,3
56,Harvard Menu,24,2
57,Sick Flows,24,2
58,location sensor,24,1
59,Princeton Menu,24,2
60,Meditation Guide,25,2
61,Dean The Coder,25,1
62,Perfect Lizeth,25,3
63,Tokyo Art,27,3
64,Coin Control,27,2
65,Eastern Corporate fcu,28,2
66,Phrases for Status,28,1
67,Mr. Special Motivation,28,3
68,Shorts helper,28,3
69,Capacitance Decoder,29,2
70,Rainbow Austin,29,3
71,friends quotes,30,2
72,Color Converter,30,3
73,California Surf Report,30,3
74,Travelers Phrases,30,2
75,Recycle Pal,30,5
76,trello selector,31,7
77,Motivate your day to day,32,3
78,The Insight Station,32,2
79,antarctica facts,32,3
80,Morse Code Translator,32,2
81,Hospital Guide,32,2
82,Netro Sprite,33,3
83,Ask My Buddy,33,2
84,Truth or dare,34,2
85,St. Joseph's Lunch Menu,35,1
86,King joke,35,2
87,parkrun latest,37,3
88,Church Lessons,38,3
89,Clothing Tips,39,3
90,Fashion Tips,39,3
91,Eco menu,39,3
92,Data Science Journey,39,2
93,Moneta spend,40,5
94,Which Language,40,2
95,Short Jokes,40,4
96,Ambient Woodstock Chimes,40,2
97,RadioMv,40,2
98,Festival Recipes,41,3
99,Diabetes Coach,41,4
100,Sephora,41,4
101,Pizza Menu,41,3
102,Bluetooth Headphones,41,3
103,All about Colors,42,4
104,Lipstick Tips,42,3
105,SpikeBots,42,3
106,Hibachi One,42,3
107,Eyes workout,42,3
108,Makeup Tips,42,3
109,HDFC Securities,43,5
110,Great Motivational Quotes,43,4
111,Laptop Guide,43,3
112,Indie Hackers Podcast,44,3
113,Tech Facts,44,3
114,Skin Care Tips,44,3
115,super kids,45,3
116,Minecraft Trivia,46,2
117,Lullaby Singer,46,3
118,China Facts,47,7
119,Sample Resume App,48,4
120,seven now,50,3
121,curious woodpecker,53,5
122,News Guy,54,7
123,Follow-Up,54,5
124,Curlpad,54,2
125,Canyon Lake Guide,55,4
126,Movie Pal,55,8
127,NYC Train Time,56,3
128,Pressure Check,57,4
129,Sound of Bonfire,57,3
130,Smog Alert,58,5
131,Power Base,58,2
132,Motivational sounds,60,3
133,word Jumblr,60,7
134,Indian recipes,60,5
135,moon players,60,5
136,Weather sounds,60,3
137,mysql functions,60,5
138,Train Planner,62,8
139,Chrome Developers,62,8
140,Tali,63,6
141,Project Rhapsody,65,3
142,Ipl mania quiz,67,4
143,Smart Quize,68,3
144,World's Fastest Bowler,70,4
145,Quiz on Python,71,4
146,Fitness Buddy,72,8
147,Motivating Quotes,73,2
148,Workout Buddy,73,4
149,Music guru,74,4
150,TempoChef,74,5
151,Cabasse,75,11
152,Mr.IPL,75,3
153,Football Teacher,75,4
154,In season foods,76,6
155,Weather Helper,76,4
156,Friends Trivia,77,4
157,relaxation sounds,77,3
158,travel tour,77,8
159,SmartLife Care Alarm,78,4
160,Money Advisor,79,5
161,Weather Reporter,79,9
162,booth chat,80,5
163,Month Age,80,3
164,Train Audio,80,8
165,Uttar Pradesh TOURISM,81,8
166,Gita Hub,82,4
167,Hostel Chef,82,4
168,Vine Control,83,15
169,dyota solutions,84,5
170,Pew Stats,85,9
171,Penguin Joke,85,5
172,SoLo Funds,86,8
173,cricket score,86,8
174,Grandmothers Remedies,86,8
175,park detail,87,9
176,Check substitution,90,7
177,Flo Device,91,5
178,Delhi Metro,92,5
179,Rowing Flag,92,6
180,Three Spell,92,9
181,SmartContinente,92,14
182,Personal Grocer,92,14
183,Continente Siga,92,14
184,Space Stories,97,9
185,FIFA World Cup Fan,97,9
186,Our Father Prayer,98,9
187,Plan your Visit,99,8
188,Charlotte Trains,99,6
189,Om meditation,100,4
190,Hexadecimal conversion,101,11
191,Highway 80 conditions,101,11
192,Flute Sounds,102,9
193,Liveinstyle,102,6
194,Meet up Helper,102,10
195,Ocean Sounds,103,3
196,Hopkins Bus Tracker,103,9
197,ITALIAN TV GUIDE,105,5
198,Short Bedtime Stories,106,7
199,Quick Insights,110,6
200,Acast,112,4
201,Michael's Resume,115,6
202,Arranmore Ferry,115,5
203,Indian national anthem,119,5
204,Aurora colors,121,4
205,Milan Airports,121,4
206,Wikipedia Friend,121,4
207,imonitor smarthome,121,4
208,movies suggestion by aayush,121,4
209,Silicon Valley Horoscope,121,4
210,Historic India Quiz,122,4
211,Salah Explorer,122,6
212,Adventure Trivia,122,4
213,Mess Carte,122,4
214,Apothic Wines,123,6
215,DC Metro Status,126,8
216,Oslo City Bike,127,2
217,History of Hacking,130,7
218,App Riu,131,13
219,Port Quiz,131,7
220,Arduino Temperature,132,5
221,Cheap Car Insurance,133,8
222,Bed Control,135,15
223,Cricket Stories,135,8
224,Burglar Deterrent,136,7
225,Animal Questions,138,13
226,Muslim Companion,139,10
227,Western State Race,140,14
228,Halesowen Town,140,8
229,Sports Genie,142,10
230,Live NFL,142,10
231,Panama Surf Report,143,16
232,Siyara niyara,145,6
233,Frequency Generator,145,7
234,Flying Weather,146,11
235,Thomson's brand,146,13
236,Bangkok Metro,146,5
237,Is the game close,146,20
238,Kurt Talk,148,6
239,Punish Party,148,8
240,Pollution index,149,13
241,Cocktail Bartender,150,6
242,American Institute for Economic Research,150,4
243,UV Check,151,13
244,Remind it,153,12
245,Ride Me,155,12
246,Convergint tech,156,7
247,Super Bowl,157,9
248,TCL mode,158,8
249,Temperature Unit Converter,158,13
250,Curacao Party,158,11
251,Belgian Social Security Office,160,10
252,ChotuMotu Mumbai,160,10
253,weather cat,161,12
254,Paul's compass,161,13
255,Petnet,162,10
256,mydlink  Smart,163,7
257,FM World,165,14
258,Thrilling Travel,168,14
259,Flight Statistics,169,11
260,Primary Polls Summary,171,11
261,Cheetah Math,178,14
262,Bici Milano,180,11
263,Eldroid,181,5
264,Sanjna Resume,181,8
265,sophie sprout,182,9
266,The Motley Fool Stocks,182,9
267,Food Master,184,8
268,La Liga,185,5
269,nutrition calculator,186,13
270,Jalandhar City Guide,187,8
271,Sumit's Smart Home App,187,5
272,Dr. Ayurveda,188,8
273,Bengali Food,188,8
274,Varsha's Resume,188,8
275,Amritsar Associate,189,8
276,Zaika Restaurant,190,8
277,BMH Companion,191,15
278,Football Live,192,20
279,A Food hub,194,8
280,Sous Chef,195,14
281,Thalassemia InfoBot,196,8
282,Amit's Resume,197,8
283,Ashi's Buddy,197,13
284,WH Smith LPU,198,8
285,Stone Paper Scissors,200,13
286,.net Developer Dhruv,201,7
287,Reliance Fresh,202,10
288,Nexx Home,202,14
289,Jai Pharma,202,10
290,Movie Array,203,8
291,Teak's conversation,204,7
292,Drinking Fountain Taipei,206,10
293,MC Services Trivia Game,207,12
294,Fortnite Place Dropper,207,9
295,EMSI Inspection Trivia Game,207,12
296,Weather in Czech Republic,208,14
297,Weather Girl,211,9
298,Plant Mindr,211,13
299,Natal Charts,211,13
300,Crypto Coin,216,10
301,Intesis Home.pdf,218,6
302,Darts Data,218,17
303,transit conductor,220,18
304,Exchange Coin,220,12
305,New York Bus,223,12
306,motive me,223,14
307,Business Chat,226,11
308,Good Quotes,226,18
309,The Belfast Giants,227,15
310,OhioHealth,228,14
311,Tabata Timer,229,13
312,Ruby Quiz,230,9
313,Today in Music,233,15
314,LV,237,9
315,Mental Temperature Converter,239,12
316,Gh3 Canteen LPU,239,10
317,Seaside Buoy,239,9
318,Bihar log,240,4
319,BASEBALL FACT,241,10
320,Dirty Air Index,242,14
321,movie robot,243,10
322,Tennis Master,243,10
323,HMR Function Helper,243,11
324,Dr. Geek,243,10
325,breathe theraphy,244,8
326,Mr.Mind,244,10
327,national club of india,245,11
328,Read a story,245,11
329,Cricket Man,246,10
330,sports buzz,246,10
331,Cricket expert,248,14
332,Geeky Techy,248,10
333,Carbon Buddy,249,11
334,Smpp assistance,249,11
335,MediCare Assist,249,10
336,Santa Quiz,250,10
337,bhojpuri songs,250,10
338,A Dhoni fan,250,10
339,Non techno GK QUIZ,250,10
340,delicious chocolate,250,10
341,Cryptocurrency Trivia,250,10
342,about india,250,10
343,Dance Human,250,10
344,Danny Trivia,250,10
345,What Animal?,250,15
346,Home Workout,250,14
347,cricket lover,250,10
348,MISS SQUIZ,250,10
349,Movie Guessing,250,10
350,India Gyan,250,10
351,Pokemon professor,250,10
352,mr nd,250,10
353,Marvel Info,250,10
354,Jingle Bells,250,10
355,I am looking for a pharmacy,250,10
356,Simple Maths,250,10
357,health plus,250,10
358,Tamil Facts,250,10
359,Personality Test,250,10
360,General Knowledge,250,10
361,Harry Trivia,250,10
362,ting ton,250,10
363,Science Master,250,10
364,Sorcerer Radio,250,10
365,hello fancy,250,10
366,Mr. Latin,250,10
367,SPORT BUZZ,250,10
368,Bollywood Quiz,250,10
369,nba fan,250,10
370,Amazing Amsterdam,251,10
371,Healthy Life,251,10
372,World Traveller,251,10
373,daily joke,251,10
374,Wall One jukebox,251,14
375,BTS ARMY!,251,15
376,London Traveler,251,10
377,Battle Tracks,251,10
378,Scoreline,251,10
379,Mr. Calendar,251,11
380,CR Trivia,252,10
381,Hockey Pro,252,11
382,Which Country,252,10
383,Ancient Stories,252,10
384,Mr.Zodiac,252,11
385,Uttapam facts,253,11
386,Java instructor,253,10
387,Mr.Coder,254,10
388,Redditrends,254,11
389,Spacegasm doctor,254,10
390,Sutherland AI,254,17
391,fun football,254,10
392,Tech Pro,254,10
393,Sutherland Grocers,254,17
394,cricket worldcup quiz,255,10
395,Burberry,255,3
396,Workout Trainer,255,11
397,Piggy Piggy,256,21
398,Rocketman,256,14
399,Recipe Teller,256,11
400,How To Kitchen,257,10
401,Symbol Quiz,257,10
402,Quiz for everyone,257,10
403,Star Wars quiz,257,10
404,Physical Education Quiz,257,10
405,Super Bowl Facts,257,10
406,Bite Me Burger,257,10
407,Bite The Burger,257,10
408,Ultimate Color Quiz,257,14
409,The Indian motherland,257,10
410,about Narendra Modi,257,10
411,Cristiano Ronaldo Trivia,257,10
412,Doctor Numbers,258,17
413,The Sports Quiz,258,10
414,Paw Patrol Trivia,258,10
415,Sport's Mania,258,11
416,canada mortgage,258,10
417,Cartoon master,259,10
418,Science Pickup Lines,259,11
419,Jokes Zone,260,10
420,Indian sports,260,9
421,Yoga Questions,261,10
422,Fitness Quiz,261,10
423,Which Workout,261,10
424,World Champion,261,10
425,My Grammar Guru,261,10
426,Indian cricketers,261,10
427,Riddle Riddle,261,10
428,history quiz,261,10
429,Fortnite quiz,261,10
430,Avengers Four,261,10
431,Famous Books,261,10
432,Mathematics Details,261,10
433,Cricket Quizee,261,10
434,Quiz Cricket,261,10
435,Footballing Quiz,261,10
436,SpongeBob Quiz,261,10
437,MakeMeUp Quiz,261,10
438,English Premier League Facts,261,10
439,Disney Trip,261,10
440,Chicken Recipes,261,10
441,DS Trivia,261,10
442,Weather Info,261,10
443,Discover India,261,10
444,Quote Quiz,261,10
445,Sport quiz,261,10
446,Medigo Home,261,10
447,Who are you quiz,261,10
448,It's Trivial,261,10
449,Animal wonders,261,10
450,quiz doraemon,261,10
451,doctor time stone,261,11
452,Mr. riddle,261,10
453,All Rounder Quiz,261,10
454,Sports stuff,261,10
455,The Ultimate Foodie,261,10
456,Hockey World,261,9
457,Track Calorie,261,10
458,Askme Football,261,10
459,WOW CRICKET,261,10
460,Pokemon Maniac,261,10
461,Indian Cricket,261,10
462,Mr. Math,261,17
463,Calculate Calorie,261,10
464,know more,261,10
465,programme trivia,261,10
466,cricket demo,261,10
467,Football Encyclopedia,261,10
468,Indian art guru,261,10
469,Science Geek,261,10
470,Cricket Gyaan,261,10
471,Football master,261,10
472,Rajasthan GK,261,10
473,cricket coach,261,10
474,Quiz India,261,10
475,Fauna Quiz,261,10
476,Football Quizzer,261,10
477,Shopper List,261,10
478,India Cup,261,10
479,BigData Quiz,261,10
480,OCD Finder,261,10
481,Minecraft Quiz,261,10
482,Doraemon Flash Quiz,261,10
483,History Questionnaire,261,10
484,Geography Test,261,9
485,Space Quiz,261,10
486,Technical Boy,261,10
487,answer it,261,9
488,Spelling Champ,261,10
489,Record FM,261,10
490,PHONE SPECS,262,10
491,Mr. BeardGuy,262,10
492,Electronic fall,262,10
493,Cricket Talks,262,10
494,Casinos directory,262,10
495,Mr India,262,10
496,Travel Bengal,262,10
497,Captain Fitness,262,11
498,Egardia Alarm System,262,11
499,Mr.Testcricket Questions,262,10
500,gk indian,262,10
501,Programming Skills,262,11
502,Confused Junkie,263,14
503,Dr. choose,263,10
504,tv shows teller,263,11
505,Visit Latina,263,10
506,hello foodie,263,10
507,Phobia Trivia,263,10
508,Fruit Shoot,263,10
509,Ritika Stitching,263,11
510,Mr Fun,263,11
511,R Programmer,264,11
512,Bollywood Movie Quiz,264,11
513,The Ninetys Cartoon Trivia,264,10
514,when I get lost,265,10
515,Life Family Podcast,265,27
516,Heart tips,265,11
517,My First Flight,265,10
518,Rishabh's Health Care,265,8
519,Who Invented,265,10
520,Video game quiz,265,10
521,Bamboo Airways,265,11
522,Drought Tracker,265,27
523,Watchlist Helper,265,16
524,CrossFit Marin,265,27
525,LK Patel,265,12
526,World War Trivia,266,10
527,Moral Stories,266,11
528,CyberSecurity Quiz,266,10
529,Run Helper,266,11
530,flip the coin,267,10
531,Name that Animal,267,10
532,Know your Numbers,267,10
533,Barca quizmaster,268,10
534,Statue of Unity,268,10
535,The CricQuiz Tour,268,10
536,Virat Kohli Question,268,10
537,knowledge about sportperson,268,10
538,First in India,268,10
539,Guess the animal,268,10
540,Football FAQ,268,10
541,the food connoisseur,268,10
542,IPL KNOWLEDGE QUIZ,268,10
543,Name that sport,268,10
544,Movie Quotes Quiz,268,10
545,cricket fantasy quiz,268,10
546,Pro kabaddi quiz,268,10
547,Tricky Mind Trivia,268,10
548,International Cricket Quiz,268,10
549,What is Bitcoin,268,10
550,Indian Football Quiz,268,10
551,Kush Poetry House,268,10
552,Data Structure Trivia,268,10
553,Movie Selector,268,10
554,maha India quiz,268,10
555,feast for foodie,268,10
556,UEFA Champions League trivia quiz,268,10
557,My Gym Trainer,268,10
558,Audio Fairy Tales,268,10
559,Guess The Letter,268,10
560,khana khajaana indian,268,10
561,Hogwarts Express Quiz,268,10
562,First Ever Women,268,10
563,A Kindergarten test,268,10
564,Who said this,268,10
565,Trip Assistor,268,10
566,Game of multiplication,268,10
567,Fests of India,268,10
568,Quiz Of Cricket,268,10
569,Coder Decoder,268,12
570,the wax cricket,268,10
571,quiz about hockey,268,10
572,Baby Animal Name,268,9
573,Sink Or Float,268,10
574,life in india,268,10
575,Kids Christmas Quiz,268,10
576,Election Year,268,10
577,My Recipe Finder,268,10
578,Fans of Sports,268,10
579,Super Soccer Quiz,268,10
580,Country Capitals Quiz,268,10
581,Fight for freedom,268,10
582,science of nutrition,268,10
583,Currency Knowledge Test,268,10
584,All you Know,268,10
585,Copa America Quiz,268,10
586,Star Trek Trivia,269,10
587,Directory of electricians,269,10
588,Lionel Messi Quiz,269,10
589,Quiz on food,269,10
590,History of India,269,10
591,Quiz On ICC Cricket,269,10
592,Things BTS Says,269,10
593,Directory of lawyers,269,10
594,Harry Potter trivia,269,10
595,World War third,269,10
596,Hit the wicket,269,11
597,Sports Shooter,270,11
598,Exotic World Cup Quiz,270,10
599,WWE challenging quiz,270,10
600,Pokemon Evolution Game,270,10
601,daily fortune cookie,270,11
602,Quick Food Recipes,271,10
603,Cricstar Quiz,271,10
604,Word Problem for Kids,271,10
605,Guide book of national bird,271,10
606,Astonishing Body Facts,271,11
607,Tom And Jerry Cartoon Quiz,271,10
608,Gk for kids,271,10
609,Brain Teaser,272,10
610,Manchester United Fan,272,10
611,s omega,272,9
612,Multiplication Test,272,10
613,Fresh FIT,272,10
614,Computer Knowledge,272,9
615,fitness tracker,272,9
616,Whistler Status,273,11
617,Multiple choice sports quiz,273,10
618,Suggest anime,274,11
619,Air Bear,274,13
620,Home Feeder,274,18
621,Roast masters,274,11
622,Rajnikanth jokes,274,11
623,Running facts,274,11
624,Cricket knowledge,274,10
625,Dragonball Z Quiz,275,10
626,Food additives to avoid,275,10
627,Ultimate Harry Potter Quiz,275,10
628,tipsy canteen,275,10
629,Quiz On Indian Culture,275,10
630,Marvel Get Set Go,275,10
631,Cryptography and Wireless Security,276,10
632,Makerlog,277,8
633,HEALTH AND FOOD QUIZ,277,10
634,Sound of Animals,277,10
635,Wine Guide,277,12
636,Glasgow Subway.pdf,277,13
637,Mr.Messi Trivia,277,11
638,National Anthem of India,277,10
639,Eater Guide,278,11
640,Music chart buddy,278,15
641,Flim quiz,278,11
642,Captain Movie,278,12
643,Unbeatable records in Cricket,278,10
644,Let's play quiz,278,11
645,fifa football quiz,279,11
646,Answer the BALL,279,10
647,MS Dhoni Questions,279,10
648,who's that pokemon,280,10
649,New Jersey Traffic,280,5
650,Which Avenger Am I?,281,16
651,Avatar Quotes,281,10
652,Quiz on Indian Premier League,282,10
653,Parker Family Dental,282,10
654,Dive into the FOOTBALL WORLD,282,10
655,history of cricket world cup,282,10
656,Biggest Spectacle,282,11
657,suggest me a movie,282,10
658,Maya baby,282,10
659,Trivia Questions,283,10
660,World cricketquiz,283,9
661,Manchester United trivia quiz,283,10
662,Touch India,283,22
663,Cielo Home,284,18
664,Pied Piper Jokes,284,14
665,Check Your Tech,284,11
666,Gk about Indian cricket,285,10
667,Fitness Tips,285,20
668,Mendes Music,285,19
669,Jazzy Music,285,19
670,Red GK quiz,285,11
671,Maratha Empire,286,11
672,Kidzee General Knowledge,286,11
673,Resistance Colour Code Value,286,9
674,Let's rock and roll,286,10
675,tv show suggester,286,11
676,movie suggester,286,11
677,AG Personality Quiz,287,11
678,Truth Or Dare Challenge,288,17
679,Men Outfit Advisor,288,18
680,FIFA Ballon d'Or Trivia,289,11
681,Guess who the Princess is,289,11
682,Whats The Gold Rate Today,289,10
683,Hulu Channel Activation on Roku,290,11
684,I am looking for a bar,290,10
685,I am looking for a bank,290,10
686,Scrabble Word Checker,290,15
687,urban lexicon,291,19
688,Premier league trivia,291,11
689,My CheckList App,292,11
690,Beauty Companion,292,20
691,Self Reflection,293,10
692,Sorting Ceremony,294,21
693,Quick Remote,294,20
694,Shankh Sound,294,21
695,rivers.run,294,14
696,Temple Bell,294,21
697,Biblical Quiz,295,11
698,People in Space,295,19
699,Movie Mood Advisor,296,18
700,Trivia on How I Met Your Mother,296,10
701,Galgotias unifest,297,19
702,Know fruit and vegetables,298,10
703,Dev Roma,298,13
704,Air Quality,298,18
705,Dancing on Ice,300,12
706,Music Scales,300,20
707,My Food Kingdom,301,18
708,Goodbye Boredom,302,18
709,Travelling Photographer,303,20
710,Dr. Xarvis,304,15
711,power calculator,305,21
712,Tory Ferry,306,16
713,Stock Announcer,309,17
714,fireplace sound,312,13
715,Hui smart home,313,22
716,Quiz me on cricket world,314,11
717,Doctor Guide,314,14
718,Moon Horoscope,314,22
719,My Lucky Number,315,18
720,Protein Finder,318,1
721,Barbecue forecast,318,18
722,Chuck Jokes,318,18
723,Cyber Monday,320,19
724,Air Pollution Level,321,22
725,Brexit date,321,20
726,Miss Wanderlust,325,1
727,Can I wear a skirt today,325,18
728,Breast Augmentation Edinburg,325,15
729,Geiger Counter Sound,326,23
730,Current Mortgage Rates,327,19
731,Car Insurance Quotes,327,19
732,Super Maya,328,18
733,Handyman Services,329,19
734,What's my zodiac sign,335,20
735,recommend me,337,20
736,mr. food food,338,1
737,UV Index Check.pdf,339,24
738,TarooMe,339,22
739,Best Dad Jokes,342,47
740,Adani Electricity,344,16
741,cube tracker,345,38
742,make it moon,345,17
743,Index Flux,346,16
744,Recipe Master,346,17
745,Wind Chimes,348,16
746,Ocean Waves,348,16
747,Babbling Brook,348,16
748,Fireplace Sounds,348,16
749,Ambient Sounds,348,16
750,Swasthi's Recipes,350,12
751,Smart Cat,351,18
752,Czech Radio News,352,12
753,What's Your Planet,353,22
754,What's Your Nickname,353,22
755,NBA All Star Game Voting,353,22
756,What's Your Inner Animal,353,22
757,What Fruit Are You,353,22
758,Animal Trivia,353,22
759,Fly Today,357,19
760,esports radar,357,15
761,Recipe Folder,358,12
762,Bergen Light Rail,361,23
763,Deltona Staff,364,18
764,Clean Up TIme,365,20
765,Learn about Fodmaps,365,16
766,Lotto News,365,26
767,Toothbrush Time,365,20
768,Racenet,366,20
769,PM 10 in Korea,367,18
770,World Air Quality Index,367,18
771,Indian stocks,369,17
772,GeyserTimes,379,21
773,WikiSpeaker,379,11
774,Electric Rates,380,22
775,Burn fat,383,3
776,Rainforest Sounds,383,11
777,Stay Healthy,383,3
778,touch care,384,25
779,Happy Animal Sound Time,384,21
780,Master Nutrino,385,19
781,Healing Sounds,385,11
782,Meditation Sounds,385,11
783,Thunderstorm Sounds,385,11
784,Sleep Sounds,385,11
785,Night Light,385,11
786,Home Butler,388,18
787,Fan Sounds,389,19
788,Brown Noise,389,19
789,Distant Thunderstorm,389,19
790,Bike Hunt,391,36
791,Smart PA,391,19
792,Golf Score,395,15
793,Thapar Mess,397,21
794,Creative Coach,399,27
795,Freeze Dancers,405,10
796,Cycle Now,406,46
797,Indore Associate,407,25
798,Vector Prime,410,25
799,Facts about Diwali,413,1
800,Bike City,416,25
801,Mux Home,418,29
802,Event Locator,422,23
803,EventHub,422,23
804,Ticket Finder,424,23
805,SolarGaps,424,37
806,MyLiFi,426,27
807,CBC,430,15
808,bluarmor radio,433,20
809,Stock Talk,442,24
810,Christmas Tune Producer,443,26
811,Sound of Amsterdam,446,21
812,Madras Cafe,450,30
813,ISS Info,450,16
814,Lucky Horoscope,453,19
815,Swedish Radio,466,21
816,Colors and Style,470,22
817,Vivitar Lights,472,22
818,Vivitar Smart Cameras,472,22
819,Hawken and Zander's History Adventure,473,26
820,Top Sign Solutions,477,32
821,Clicbrics Properties,478,31
822,Food Decider,480,20
823,Baba Black Sheep,487,24
824,HVAC Dealers,489,19
825,Read News,489,19
826,Granville Public Library,490,21
827,Salty Home,494,17
828,Save AirTicket,495,17
829,Asana Unofficial,495,20
830,RIT Buses,496,21
831,Order Coffee App,500,25
832,Eye See,503,18
833,Messi Fans,504,23
834,AustinTransit,504,26
835,Mr Breezy,515,28
836,Horo guide,518,26
837,Bitcoin Update Philippines,518,26
838,Salah Timings,519,32
839,Transit Hub,520,18
840,Aura Home,521,20
841,Arch MI.pdf,522,25
842,Frozen Stories,524,31
843,Mickeys Game Show,524,31
844,FX Networks,524,31
845,Disney Princess,524,31
846,Toy Story Freeze Dance,524,31
847,India Smart Program,526,25
848,Dr. Detector,531,22
849,Altec Smart Cameras,535,45
850,Modern Forms,538,13
851,closing time,544,26
852,MySmartBlinds,551,48
853,Virginia Trout Buddy,555,28
854,Learn Multiplication,556,29
855,FactorView,558,31
856,MESS MENU,559,24
857,Today in History,560,20
858,Sell 4 Shore,561,26
859,Patrón Tequila,563,22
860,dream catcher,566,24
861,Blitzy rider,567,27
862,Honeywell Home,568,38
863,Formula One Calendar,568,28
864,Total Connect Two,568,38
865,Turmeric Facts,569,11
866,Money Quotes,569,11
867,FINTEL Envoy,570,29
868,Spanish Complete Vocabulary,575,21
869,Salestube Guide.pdf,579,23
870,Smart Control,580,25
871,Healthy Food Facts,582,11
872,Pearls of Speech,586,29
873,Daily Self Care,587,25
874,Computer Quiz,589,27
875,Maa Jewels,592,11
876,defiant system,593,15
877,Etymology Dictionary,593,31
878,The Tommy Show,595,29
879,Pentagon Control,596,33
880,Qubi control,596,33
881,EQL Ripple,596,33
882,money intelligence.pdf,601,23
883,HMTV News,610,30
884,Synchrony Bank.pdf,619,34
885,Learn French,621,31
886,Learn Hindi,621,31
887,Learn German,621,31
888,Novant Health,628,12
889,Creative Director,630,27
890,FireBoard,637,38
891,splitsecnd,648,30
892,Business Insurance Advisor,648,42
893,Personal Loan Advisor,648,42
894,Credit Repair Advisor,648,42
895,Auto Loan Advisor,648,42
896,Real Estate Advisor,648,42
897,Settle Up,656,36
898,The Coast FM,660,30
899,Baseball Scores,662,33
900,EA Anywhere,663,32
901,Facts about India,663,33
902,Restoring Notre Dame,664,34
903,Sonus Mail,665,32
904,Creepy Doll,668,31
905,Forest Fantasy,669,31
906,Green Jobs Voice,672,30
907,Animal Games,673,37
908,Digital Converter,676,33
909,Garbage Collection Schedule for Japan Tsukuba City,676,34
910,Lizard Spock,680,31
911,SSG Alarm,688,29
912,The Lazy Butler,691,38
913,A Precious Day,691,35
914,Professor kNOW,696,33
915,Linear Garage,696,23
916,ASDA,697,29
917,House Online,698,45
918,DotaTracker,701,36
919,StreamLabs Water,701,37
920,Northern Credit Union.pdf,707,39
921,The Brew Room,708,34
922,Sana Live,708,34
923,Market Insights,709,19
924,My Next Move,709,19
925,First Abilene,712,38
926,AGC Chat Helper,715,37
927,New Bond Street Pawnbrokers,715,25
928,Resistor Decoder,716,47
929,Programmeroo,720,27
930,Paris Bikes,721,37
931,Purple Taxi,721,25
932,Charles de Gaulle's life,722,28
933,Unofficial Amazon Wishlist,724,36
934,Rosario Buses,724,37
935,Love Built Life,735,35
936,DEKOR,735,33
937,Stream Sidekick,735,33
938,Thapar Mess Menu,736,38
939,Mind Blowing Facts,738,36
940,Cricket Trover,739,36
941,NBA stats holder,741,34
942,Citadel Mall,742,34
943,Westgate Mall,742,34
944,Windward Mall,742,34
945,Everett Mall,742,34
946,Salem Center,742,34
947,Liberty Center,742,34
948,Manhattan Village,742,34
949,Sherwood Mall,742,34
950,Spordia IPL,744,38
951,Pittsburgh Streets,744,37
952,Spordia NFL,744,39
953,Luas Info,745,38
954,River Ridge Mall,746,34
955,Burbank Town Center,746,34
956,Temperature Transform,746,37
957,Rogue Valley Mall,746,34
958,Central Mall Lawton,746,34
959,Central Mall Texarkana,746,34
960,Bajaj Finance,749,21
961,Insure Connect,749,38
962,I Need A Budget,749,38
963,Mall de las Aguilas,750,34
964,FITE TV,750,32
965,pedia desk,753,38
966,The Shops at Highland Village,754,34
967,Coinbase Price,754,38
968,Inauspicious Time Finder,754,38
969,Thuthi FM,754,38
970,FHEM Connect,754,30
971,Village Advisor,755,40
972,Pet Insurance Advisor,755,40
973,Auto Insurance Advisor,755,40
974,Village Advisor Auto Insurance,755,40
975,Acis home,760,34
976,Scrum Pills,760,38
977,this cafe has no name,761,38
978,Symptomate,761,32
979,Air Quality Index,761,25
980,lord's prayer,761,37
981,show home,762,31
982,Breckland Weather,762,33
983,Color quiz,762,38
984,Radio Sai,762,36
985,KLM,762,42
986,Cyber Bank,763,38
987,Akinator,763,38
988,Chennai Facts,765,38
989,Dr Movies,765,38
990,Funny Jokes,765,39
991,Status Metro,766,37
992,Be a Ninja,766,38
993,Peruvian Earthquakes,766,37
994,Know Kolkata,767,38
995,FISTF Calendar,767,38
996,Trip Assist,768,37
997,Masoor Dal,768,39
998,Mr. Verses,769,38
999,Aging Dollars,769,37
1000,Magic Actions,770,44
1001,My Fit Tracker,770,39
1002,find my hospital,770,38
1003,Little Johnny Jokes,770,30
1004,Motivate Me,770,37
1005,Fitness Trainer,770,39
1006,Mandolin tuner,771,37
1007,UX Tips,771,37
1008,Magic Tricks,771,39
1009,Train Locator,772,39
1010,Android Tv Guide,772,39
1011,Transit Now,773,39
1012,DC Metro,773,39
1013,Snapple Fact,773,49
1014,Money Insights,774,39
1015,Knock Knock,774,37
1016,Travel Planner by Travebrate,774,38
1017,Movie guide,774,38
1018,mouse pot,775,39
1019,Gym partner,775,39
1020,adarshreddy portfolio,776,39
1021,Find Calories,776,39
1022,Simpkins Edwards,776,38
1023,Lunch Fox,776,39
1024,Sarah West Recruitment,777,38
1025,Exeter Recruitment,778,38
1026,Who Sing This,778,39
1027,Frigidaire,778,37
1028,Monster Chaser,778,38
1029,Promise Verse,780,38
1030,kidz story,780,39
1031,Time E,780,39
1032,yoga teacher,780,39
1033,movie desk,781,40
1034,DailyGithub,782,38
1035,The Rover station,782,38
1036,Skin Cure,783,39
1037,News 12,783,39
1038,Mr. Outfit Suggester,784,39
1039,Chrono Daily Deal,784,38
1040,I'm Dad,785,38
1041,Roast me,785,39
1042,Any Credit Car Connection,786,38
1043,Dad Jokes,786,39
1044,Fun Quotes,786,39
1045,DRL Call Sheets,787,39
1046,Christmas Melody,787,41
1047,Choose Your Adventure,788,39
1048,Quote Gen,790,39
1049,The Long Island Fishing Report,790,39
1050,Infosys Quote Agent,790,39
1051,Top Link,792,30
1052,Soso Code,792,37
1053,Gujarati Dictionary,793,38
1054,D Park Radio,793,38
1055,Anime Helper,794,39
1056,Emotion regulation,797,39
1057,Job Genius Community,799,34
1058,Pep me up,799,40
1059,Whitefish Mountain Resort,803,19
1060,Skyline Realty,807,28
1061,stack and queue quiz,808,35
1062,Beautiful places,810,35
1063,Medical Alarm,811,41
1064,cooking recipe,812,35
1065,Binary Translation,813,38
1066,Popeye the Sailor Man facts,816,40
1067,Code SEO,819,41
1068,Shannons,826,26
1069,major domo,835,42
1070,Vesta boiler,840,47
1071,Conga robotic,840,37
1072,ipl exam,840,39
1073,conga vacuumer,840,37
1074,Artificial Additive,857,59
1075,Chhota Bheem the Detective,864,38
1076,Fairy Light,865,50
1077,YesterWeather,869,44
1078,Pikachu Talk,878,27
1079,Detroit,879,37
1080,Automower,882,29
1081,Eevi Care,885,45
1082,TickTick,888,43
1083,Fitness Calculator,888,44
1084,Biology Test,889,41
1085,steve smith for treasurer,893,37
1086,MBTA Times,895,58
1087,Body Workout,896,48
1088,Mister Pots,898,60
1089,Strangest Day Ever,899,51
1090,Jungle Adventure,899,51
1091,I need a workout,902,44
1092,Couch to five k,902,44
1093,International world football quiz,903,41
1094,SmarTap.pdf,906,40
1095,Crypto Currency Rates,909,28
1096,Melbourne Transport,911,30
1097,Local Realty,911,33
1098,Local Agent,911,33
1099,Powershop,916,46
1100,"SVT Sydney, Helensburgh",918,28
1101,SAS,921,35
1102,TELUS Home Assistant,922,42
1103,Mr. Ford,925,42
1104,Astiga,925,29
1105,Moviepedia,931,47
1106,Last Seen Exhibition,933,38
1107,Andy For Kansas,933,66
1108,Macy's,934,35
1109,Sam's Club Credit Card,938,43
1110,Kopp's Frozen Custard,946,46
1111,ELLE Horoscopes by The Astro Twins,949,42
1112,Dog Fairy Tale,952,39
1113,HM light,957,42
1114,Bus Uncle,962,34
1115,Tender,964,40
1116,NEFCU,979,81
1117,Cricket Spider,983,47
1118,Something random,985,42
1119,Joke every day,985,42
1120,Remo+,992,54
1121,Popcorn Movies,995,38
1122,Ruby Kraft,996,55
1123,Ooredoo Sports,997,35
1124,Lunch Line,998,40
1125,Off The Clock,1001,49
1126,VIAROOM Home,1004,65
1127,Tip Rules,1006,34
1128,Remootio Smart Controller,1006,42
1129,Physics Buddy,1016,38
1130,Steve's Tree,1016,42
1131,Robonect lawn mower,1023,49
1132,Distance Calculator,1025,45
1133,V Guard smart,1029,40
1134,Xcel Energy,1032,32
1135,Hombli,1032,39
1136,Camera Genie,1036,38
1137,doctor paul nassif a question,1042,50
1138,Doctor Rhinoplasty,1042,50
1139,Doctor Epstein a question,1042,50
1140,ClientPay,1044,41
1141,Eureka robot,1044,45
1142,Midea Air,1044,45
1143,NDTV Pricee,1047,53
1144,Antenna Calculator,1050,42
1145,Dress Right,1054,51
1146,Calorie Tips,1055,42
1147,Super Cool Diet,1057,44
1148,Quick Workout,1060,43
1149,Dash Radio,1064,32
1150,Fox Chapel School Lunch,1064,43
1151,Hacker Reader,1069,46
1152,mr. foody,1070,43
1153,Kitchen Pal,1071,43
1154,Fridge Manager,1072,43
1155,Ragam Guide,1073,43
1156,Lab Agent Beta,1073,43
1157,train on voice,1073,43
1158,CBS Sports,1073,48
1159,Joey Tribbiani Quotes,1076,43
1160,The Lunch Lady,1077,43
1161,killer Dr. Dj,1079,44
1162,Anaadyanta Fest,1081,50
1163,The World of Fanpires,1084,43
1164,Crypto Manager,1084,45
1165,Spot my blue bus,1086,43
1166,Sunrise Fresh,1089,42
1167,Financial Manager,1093,44
1168,Jarvis Kid,1094,43
1169,Proteinic Facts,1094,43
1170,Easy Cab,1094,43
1171,Japanese Candy Shop,1094,43
1172,Mk project,1094,43
1173,Today's Bible,1094,44
1174,Current Drifts,1094,43
1175,Idle Miner Kingdom,1094,43
1176,Farmer's Almanac,1094,143
1177,Java Quiz,1095,46
1178,Sir Dragon Facts,1098,51
1179,soccer League,1100,43
1180,Progressive,1101,28
1181,Diet planner,1102,44
1182,find vitamins,1103,43
1183,Gym Instructor,1103,43
1184,Radio Buddy,1103,47
1185,Temperature Clergy,1103,43
1186,Hello Buddy,1103,43
1187,Gseven Technicals,1103,43
1188,Virtual Doc,1104,43
1189,GDL Library,1104,47
1190,The Avengers Facts,1106,43
1191,Healthy Diet,1106,44
1192,Indian Flute,1106,43
1193,Food intructor,1106,43
1194,Healthy Foodie,1106,44
1195,Junior quiz,1109,43
1196,linkstreet,1109,53
1197,Chuck Knows Beef,1110,54
1198,Mr. HighFive,1112,43
1199,Shikha beauty parlour,1112,43
1200,SRM mess menu,1112,43
1201,Anime Suggest,1112,43
1202,Quotes of Sherlock,1112,43
1203,Azulo Budget Tracker,1112,43
1204,Commute Advisor,1112,43
1205,Freddy's bus stop,1112,43
1206,SRM Hostel Food,1112,43
1207,Book My Restaurant,1113,44
1208,Via Info,1115,43
1209,Build For Life,1115,43
1210,Team Captain,1115,44
1211,Turtle Audio Book,1116,52
1212,Tamil Quran player,1116,43
1213,English Quran Player,1116,43
1214,Alfred's Chatbot,1118,44
1215,Trending Song,1120,44
1216,Colored Wheat,1120,44
1217,Hack Quiz,1121,43
1218,Places in India,1121,43
1219,nearby cafe's,1121,43
1220,Cricket fact,1122,43
1221,home life,1124,59
1222,Super Warm,1124,39
1223,Mary Weather,1124,57
1224,Outfit ideas,1124,53
1225,Coppell Kid Menu,1125,43
1226,Baby sizer,1126,45
1227,Beer Guru,1126,52
1228,Animal fun fact,1127,43
1229,Ohmie Home,1128,39
1230,Showtime Time,1128,40
1231,Gujarati Rasoi,1132,41
1232,Digital Life,1132,69
1233,Cool Kid fact of the day,1134,45
1234,Unit Weather,1136,46
1235,Time Organizer,1141,46
1236,We Are Faer,1141,53
1237,Bart Router,1144,52
1238,Oblo Living.pdf,1146,45
1239,Medicine Expiry Tracker,1149,46
1240,Conec Cam,1151,65
1241,Residence St Jean,1168,48
1242,Cook me,1169,46
1243,360Wichita,1170,66
1244,Fayetteville Moose,1176,47
1245,Yo Harika,1177,46
1246,Know Pondicherry,1180,46
1247,TechMastering questions,1180,46
1248,Find My Stuff,1182,44
1249,My Time Manager,1183,44
1250,JCloud,1187,49
1251,FinTech Buddy,1190,46
1252,My Genie Switch,1190,54
1253,Dagen i dag,1194,48
1254,Joy Shopping Advisor,1196,60
1255,Attire Maker,1196,46
1256,Soma Connect,1197,46
1257,Soft Kitty Warm Kitty,1199,46
1258,Personal Hipster,1200,48
1259,Debi check,1203,46
1260,Yoga mat,1203,46
1261,Uncle's Malls,1204,46
1262,Fairy Facts,1207,51
1263,My Idols SA,1207,55
1264,Rhema Bible Church,1207,55
1265,PNR Status.pdf,1208,61
1266,Train Track,1209,52
1267,Name My Pup,1210,51
1268,ViewSonic,1217,37
1269,Flash Movie,1220,48
1270,Freedom First,1224,68
1271,find my persona,1224,48
1272,Fishbrain,1225,57
1273,CrossFit Sturbridge,1225,52
1274,LAX Status,1230,73
1275,voice pods,1230,52
1276,Uncle diet,1232,48
1277,Food Adviser,1234,47
1278,[Retired] Sesame Lock,1235,50
1279,Blood Bank,1235,50
1280,Train Alert,1238,48
1281,Formula One News,1238,48
1282,Science Kid,1239,47
1283,Ergomotion Bed,1240,42
1284,Smart Light,1241,48
1285,Pick Me Up,1242,48
1286,Bus Chettan,1243,51
1287,Sawnee EMC,1251,25
1288,Zogo Rides,1252,47
1289,Inorbit Mall,1253,56
1290,Shilpa Shetty Yoga,1254,56
1291,Work Assist,1264,54
1292,Mom For Mom,1267,51
1293,Movie helper,1273,51
1294,Utility Smart,1277,51
1295,Aaron in San Diego,1281,56
1296,Smart Robot,1283,67
1297,My Digital Home,1284,51
1298,Discover the Genius,1289,48
1299,about varanasi,1291,51
1300,Chola MS Mitra,1300,59
1301,Media First,1302,38
1302,Media First Network,1302,38
1303,Liberty Prime,1304,52
1304,MTU Dining,1308,49
1305,Kia Seltos,1312,77
1306,SG Travel Buddy,1313,48
1307,Simplicity Credit Union,1314,59
1308,Buddha Says,1315,40
1309,Israel News,1318,49
1310,Voice Ice Cream,1323,50
1311,honeydew groceries,1324,67
1312,Amar Chitra Katha Quiz,1325,42
1313,Fortune Sayer,1327,50
1314,Leo Interactive,1328,50
1315,Sport Travel Agency,1330,51
1316,Talking Tickets,1330,51
1317,Tigo Smart,1339,65
1318,Cricket's God,1341,38
1319,Clean Robot,1341,69
1320,We.Lock,1341,45
1321,Chanakya's Story,1341,38
1322,Hargray,1345,57
1323,Mahatma Gandhi's Life,1353,38
1324,Stephen Hawking's Life,1353,38
1325,Swami Vivekananda's Story,1357,38
1326,Munshi Premchand's Story,1357,38
1327,Jeff Bezos Biography,1357,38
1328,Jhansi's Rani Story,1361,38
1329,SmartHub,1369,58
1330,Smart Family,1371,53
1331,Ness Mezzo,1383,49
1332,Riddle of the Day,1385,57
1333,TIA NOW,1388,69
1334,Routine Machine,1389,41
1335,TriMet Go,1393,64
1336,Seam Voice,1395,65
1337,U. S. Bank,1397,47
1338,Window Nation,1402,31
1339,my comfort house,1415,50
1340,Horoscope TV,1426,64
1341,carbonTRACK,1434,69
1342,eModul Smart,1447,66
1343,Klove Chef,1450,61
1344,MercMoney,1451,49
1345,My STCU,1454,49
1346,PUMA,1456,71
1347,Smatrix Pulse,1468,40
1348,Gift Genie,1471,56
1349,Frisco,1474,73
1350,NYC.com,1479,103
1351,MyLevel Fitness,1481,62
1352,Weather Hippie,1490,57
1353,Brain Voyagers,1491,63
1354,Symptoma,1496,79
1355,Robot Conga,1497,75
1356,Smart Plus,1499,67
1357,SWR2,1507,59
1358,SWR3,1507,59
1359,SWR1,1507,59
1360,SWR4,1507,59
1361,S board,1507,59
1362,hr friendly software,1521,63
1363,eighteen solutions,1521,63
1364,5 minute plank,1522,55
1365,AAMI,1549,134
1366,Visa Services,1553,77
1367,Time Clock,1553,65
1368,TEDx Covelong,1555,67
1369,Wattle,1557,61
1370,Prodigy Home,1559,79
1371,My spa pool,1560,61
1372,Master Automation,1574,63
1373,Cocoon,1587,66
1374,clean robotic,1589,46
1375,Blackmores,1592,66
1376,Proflame Connect,1594,64
1377,Question of the Day,1600,77
1378,Temple Guide,1622,73
1379,Alert Pack,1623,76
1380,direct phone,1633,58
1381,March Madness.pdf,1647,67
1382,The Vortex by Doppio,1651,108
1383,Rinnai,1659,65
1384,Nous Watchman,1672,70
1385,Home8,1672,68
1386,Tasted,1679,137
1387,The Bartender,1679,137
1388,Westpac,1691,53
1389,OurGroceries,1701,75
1390,Starfish Drive,1703,77
1391,Starfish Agent,1703,77
1392,Starfish Food,1703,77
1393,Sense,1738,77
1394,Clairol,1738,59
1395,AstroSage Horoscope,1748,92
1396,Radio FM,1756,69
1397,Audio Burst,1759,77
1398,Timesheets Companion,1765,61
1399,Smart Holiday Lights,1769,99
1400,uHoo,1783,67
1401,todd and tyler,1784,73
1402,This Week in Health IT,1784,73
1403,Opie Radio,1784,73
1404,83 Weeks,1784,73
1405,Voicebot Podcast,1784,73
1406,AdvisorRadio,1784,73
1407,Collective Noun,1784,73
1408,Ash London Live,1784,73
1409,Half-Assed Morning Show,1784,73
1410,The Dan Bongino Show,1784,73
1411,Moonman Morning,1784,73
1412,Anna Live Podcast,1784,73
1413,Bravo Tango,1784,73
1414,Stav Abby Matt Show,1784,73
1415,The Ben Shapiro Show,1784,73
1416,Tom Sullivan Show,1784,73
1417,Radio Chaser,1784,73
1418,The Hartford Small Business Insurance,1784,73
1419,The Ticket Top 10,1784,73
1420,Celebration Rock,1784,73
1421,Triple M NRL,1784,73
1422,GPS: God. People. Stories. from Billy Graham,1784,73
1423,Michigan Insider,1784,73
1424,The Global Startup Movement,1784,73
1425,Talk is Jericho Podcast,1784,73
1426,Kennedy Molloy Show,1784,73
1427,Blue Gold Report,1784,73
1428,The King is Coming,1784,73
1429,The Andrew Klavan Show,1784,73
1430,Roo Ditts Show,1784,73
1431,Those Two Girls,1784,73
1432,Weekend Breakfast,1784,73
1433,smart humidifier,1791,70
1434,Ambi Climate,1791,66
1435,Trend Micro,1793,35
1436,Fuengirola Tourism,1795,75
1437,iclebo,1799,87
1438,Roto-Rooter,1820,75
1439,Handoff Delivery,1827,60
1440,IndiaMART,1829,77
1441,Switchmate,1831,78
1442,Guardian 365 Pro,1833,64
1443,Gola Tourism,1848,106
1444,nova alarm,1849,69
1445,Cool Quotes,1855,63
1446,GemstoneLights HUB Smart,1862,81
1447,Indiana and Michigan Power,1883,85
1448,Kentucky Power,1888,85
1449,Appalachian Power,1890,85
1450,Sword & Scale,1899,102
1451,IFB,1900,77
1452,Nike Run Club,1907,31
1453,BlueHouse Yoga,1907,91
1454,Danale Smart Life,1917,96
1455,Paragon Honda,1919,79
1456,Filtrete,1923,66
1457,Tayo tooth brushing,1924,79
1458,Tayo Ambulance,1924,79
1459,Tayo Fire Truck,1924,79
1460,Tayo Excavator,1924,79
1461,Tayo Police Car,1924,79
1462,climote,1928,68
1463,Beauty Mirror,1936,72
1464,Ding Dong Coconut,1947,63
1465,Bawarchi Recipes,1958,80
1466,WhatBench,1962,73
1467,Find Movie For Me,1963,83
1468,ICICI Bank NRI,1963,92
1469,host buddy,1967,93
1470,iSmart Plus,1979,70
1471,The City of Marietta,1980,112
1472,Locus-Home,1982,74
1473,Edison Smart,1985,62
1474,MicroBot,1991,89
1475,DEWA,1998,55
1476,Rammas,1998,55
1477,nVent Nuheat SIGNATURE.pdf,2002,96
1478,The Hot Breakfast,2005,55
1479,Blerp,2019,92
1480,Quarter4,2022,61
1481,Railway Buddy,2026,53
1482,Drinks on Tap,2039,68
1483,Cool Smart,2042,141
1484,Live Smart,2052,109
1485,BOSS Money.pdf,2052,74
1486,Betterlife Connect,2055,29
1487,TSO Mobile,2056,90
1488,UNI Smart,2057,65
1489,VoiceFirst Weekly,2057,91
1490,chef Connie,2069,90
1491,Miss Orange,2092,94
1492,NightOwl Connect,2096,102
1493,My Voice Briefing,2105,67
1494,Skydrop,2117,87
1495,Hank Connect,2149,89
1496,HomiSmart,2152,77
1497,bible verse,2153,117
1498,Air Serenity,2155,80
1499,Control Free,2168,77
1500,MicroD,2173,155
1501,Blu Magic,2187,108
1502,TD Ameritrade,2191,74
1503,My Zoe EV,2195,81
1504,home keeper,2196,80
1505,Track My Bus,2207,95
1506,technology camera,2207,91
1507,Weekend with Kids,2211,87
1508,Sciener Smart,2213,74
1509,City Of McAllen,2238,142
1510,ChalkTalk,2251,102
1511,Hospital Staff,2266,79
1512,Hyatt Staff,2266,79
1513,Hotel staff,2267,80
1514,Daily Herald,2281,83
1515,CoinMarketCap,2287,97
1516,Blue Link,2296,80
1517,Barnsley News,2320,130
1518,Aladdin Connect,2331,103
1519,Innit Chef,2335,57
1520,Line Status,2338,75
1521,Tube Status,2338,75
1522,BSE,2357,100
1523,Acqua di Parma,2375,90
1524,My Sachse,2383,96
1525,Imaginuity,2383,96
1526,Smart Fish,2399,93
1527,Gardening Advice,2400,108
1528,Voice Designer,2400,108
1529,Dimplex Capa,2409,118
1530,Etiqa Insurance,2426,77
1531,Abu Dhabi Islamic Bank,2428,119
1532,Yahoo,2445,182
1533,Engadget,2445,182
1534,Smart Logic,2452,85
1535,DT Life,2458,92
1536,MicroBees,2465,100
1537,Cross Smart,2473,75
1538,Epson Printer,2487,90
1539,And Chill,2496,96
1540,Hubble Baby,2504,77
1541,Hubble Home,2504,77
1542,Food Expert,2509,122
1543,Instamojo,2509,102
1544,Baltimore Sun,2519,99
1545,Transport Topics,2519,99
1546,Seattle Times,2519,99
1547,Sun Sentinel,2519,99
1548,Arkansas Democrat Gazette,2523,99
1549,URC,2526,97
1550,New York Daily News,2527,99
1551,Ambient Weather,2530,107
1552,Mobile Legends,2533,103
1553,Optum Bank,2540,102
1554,Technology Rohit,2543,95
1555,Sport Clips,2546,91
1556,TIME Magazine,2593,100
1557,The San Diego Union Tribune,2593,100
1558,The Bakersfield Californian,2593,100
1559,H Town Rush,2593,100
1560,Charlotte Observer,2593,100
1561,The Denver Post,2593,100
1562,Briefly with OZY,2593,100
1563,Men's Health Minute,2593,100
1564,Chicago Tribune,2593,100
1565,Akron Beacon Journal,2593,100
1566,Bustle,2593,100
1567,Watch This,2593,100
1568,Florida Times Union,2593,100
1569,Raleigh News,2593,100
1570,Philadelphia Inquirer,2593,100
1571,Portland Tribune,2593,100
1572,Los Angeles Times,2593,100
1573,Neal News,2593,100
1574,The Daily Beast,2593,100
1575,IGN,2593,100
1576,Fast Co,2593,100
1577,Virginian Pilot,2593,100
1578,The Kansas City Star,2593,100
1579,Tacoma News,2593,100
1580,Al Jazeera,2593,100
1581,TechCrunch,2593,100
1582,Miami Herald,2593,100
1583,AccuWeather Daily,2593,100
1584,The Morning Call,2593,100
1585,Angee security,2620,111
1586,Go Fly,2620,149
1587,Send Me a Sample,2624,86
1588,Luffanet,2632,79
1589,Recruiter Lisa,2645,102
1590,Shelly Cloud,2645,68
1591,philadelphia today,2656,82
1592,Smart Rabbit,2659,108
1593,Moodo Box,2659,89
1594,Care Me,2661,115
1595,Guardian Technologies,2673,86
1596,Bikes in San Francisco,2676,99
1597,KptnCook,2680,105
1598,Raw Juce,2696,107
1599,AirCheck,2704,115
1600,News4Jax,2718,104
1601,Rx Savings.pdf,2719,107
1602,Mr. Message,2725,130
1603,zool usa,2729,125
1604,Internet Archive,2730,77
1605,MIBlue,2733,115
1606,RainMachine,2744,113
1607,Immax Neo Security,2783,59
1608,Real Estate Today,2784,79
1609,CityFALCON,2790,122
1610,K Smart,2791,104
1611,Gimlet's Chompers,2799,108
1612,Kingsford Tutorials,2799,129
1613,Alarm.com,2799,98
1614,Sleep by Nature Made,2799,108
1615,Kingsford,2799,129
1616,arnoo eu security,2801,111
1617,eFamilyCloud smart,2802,112
1618,Schwab,2811,79
1619,Tastes of Austria,2829,145
1620,Allianz Careers,2839,103
1621,spd office,2848,121
1622,Gokit,2850,94
1623,Control My Spa,2865,85
1624,butler hub,2871,113
1625,arnoo security,2872,113
1626,Virtual Keypad,2876,90
1627,Weather from NOAA,2901,119
1628,AirAsia,2933,118
1629,Heatmiser Neo,2939,93
1630,Vivint Smart Home,2948,139
1631,Inkstone News,2958,126
1632,ScoreStream,2963,115
1633,Real Trends,2967,122
1634,Capital Realtors,2967,122
1635,Fort Myers Real Estate,2967,122
1636,Boulder Real Estate,2967,122
1637,WeatherLink,2973,114
1638,CMC Markets,3002,90
1639,Movie Quiz,3006,132
1640,Song Quiz,3006,132
1641,Buyhatke Assist,3010,134
1642,McDonald's Apply Thru,3018,96
1643,PIX 11,3035,100
1644,KTLA,3035,100
1645,fox4kc,3035,100
1646,Alfred Camera,3046,137
1647,Bring Shopping List,3051,134
1648,Bring Shopping Lists,3051,134
1649,Geektrippy Travel Planner,3057,156
1650,Fidelity,3060,95
1651,Free Horoscopes,3126,130
1652,Amdocs Connected Home.pdf,3137,83
1653,Movie Quote,3154,116
1654,Something Funny,3154,116
1655,Corny Joke,3154,116
1656,Joke about babies,3154,116
1657,Joke about food,3154,116
1658,Mama joke,3154,116
1659,Bad Joke,3154,116
1660,Silly Joke,3154,116
1661,Wise Words,3154,116
1662,When Is,3154,116
1663,Animal Joke,3154,116
1664,Joke About,3154,116
1665,Mom joke,3154,116
1666,Dumb Joke,3154,116
1667,Joke for Today,3154,116
1668,Joke In English,3154,116
1669,Good Joke,3154,116
1670,Random Joke,3154,116
1671,Inspirational Words,3154,116
1672,Make Me,3154,116
1673,Inspirational Quote,3154,116
1674,Joke about dinosaurs,3154,116
1675,Something Inspirational,3154,116
1676,Joke About Cats,3154,116
1677,Awair,3158,139
1678,StatMuse,3161,123
1679,Kohler,3165,112
1680,The Reporter Herald,3179,148
1681,The Times Call,3179,148
1682,Well With Diabetes,3180,126
1683,Walk Wise,3190,138
1684,Erica Home,3190,177
1685,My Blaupunkt Alarm,3193,167
1686,Washington Toll,3198,167
1687,Dr. coabot,3209,127
1688,Control Hub,3211,109
1689,Friedrich Home Connection,3211,113
1690,Gift Finder,3214,126
1691,voice act,3222,107
1692,Innit,3259,91
1693,Home Safe View,3276,119
1694,emby home,3287,115
1695,RoboVac,3321,130
1696,ematic home,3324,111
1697,GEICO,3325,142
1698,Cute Droid,3406,139
1699,Windstream,3412,133
1700,Dynamic Greens Wheatgrass,3415,140
1701,Entrematic Opener,3423,145
1702,Hoover Dish,3432,114
1703,Candy Bianca,3432,114
1704,Candy cook,3432,114
1705,Petoneer,3432,144
1706,Hoover Wizard,3432,114
1707,Happy Wagon,3442,144
1708,Smart City Kakinada,3461,227
1709,Rail Samachar,3461,227
1710,heater from Mill,3469,125
1711,AGL,3471,164
1712,Interview Workout,3501,157
1713,Grad Pack Interview Workout,3501,157
1714,NFL Statistics,3527,136
1715,bluebot robotic,3533,168
1716,blue robotic,3533,168
1717,Joy Night,3560,138
1718,Indian Train Status,3588,138
1719,Love Israel,3594,119
1720,Oneplace,3594,119
1721,The Star,3602,117
1722,Symptom Care,3609,132
1723,splash camps.pdf,3627,129
1724,Pika Pi,3628,147
1725,Funny Name Converter,3629,145
1726,Football Genius,3650,154
1727,All Things Hair,3651,209
1728,Flair,3664,101
1729,Whisk,3673,107
1730,Point Home,3677,147
1731,csl,3715,65
1732,Olympic Channel,3732,145
1733,CruiseBe,3764,193
1734,Kotak,3766,115
1735,Hayward Omni,3789,245
1736,Mana Radio,3805,184
1737,Renters Insurance.pdf,3810,173
1738,Insurance Helper.pdf,3810,173
1739,Mortgage Helper.pdf,3810,173
1740,Cheapest Car Insurance.pdf,3810,173
1741,Homeowners Insurance.pdf,3810,173
1742,Loan Finder.pdf,3810,173
1743,Car Insurance Finder.pdf,3810,173
1744,Angry Fortune Teller.pdf,3810,173
1745,HSS,3821,121
1746,Kotak Bank,3837,95
1747,OHD Anywhere,3847,154
1748,DISH.pdf,3852,199
1749,Yolla Calls,3875,137
1750,Lending Tree,3905,147
1751,Picostone Smart Home,3924,121
1752,Picostone Home,3924,121
1753,Neato Robot,3960,165
1754,Hannity,3961,136
1755,SmartCam by Ooma,3964,163
1756,Grab,3964,121
1757,Ooma,3964,163
1758,Starbucks,3969,189
1759,VB Connect,4006,128
1760,De Standaard,4040,164
1761,Huntspoint BBQ,4044,139
1762,climaxhome,4074,170
1763,NCT,4075,127
1764,Vestahome,4081,170
1765,Nozbe,4085,224
1766,AuraConnect,4087,170
1767,Marshalls,4125,125
1768,alarm oh,4136,145
1769,Cove Home,4136,145
1770,The Agency Concierge,4171,113
1771,LJ Hooker Concierge,4171,113
1772,Fetch,4186,138
1773,Mediktor,4192,145
1774,myVita plus,4211,172
1775,Sri Sri,4213,95
1776,paisabazaar,4219,111
1777,Tarot Time,4232,153
1778,Google Cloud,4232,153
1779,HDFC Life,4234,178
1780,Oreo Cookie,4242,158
1781,Orbit B-Hyve,4252,143
1782,Cleveland Clinic,4253,190
1783,SmartLink Home,4268,151
1784,Roku,4276,169
1785,Metronet.pdf,4303,133
1786,iFood,4322,154
1787,AJC,4329,169
1788,Gojek,4333,136
1789,FlixBus,4335,184
1790,The Weather Network,4344,155
1791,Halo Travel,4359,156
1792,Moen,4360,147
1793,Pentair pool.pdf,4538,150
1794,Smart Tree,4569,163
1795,Bright Idea,4606,131
1796,Starbucks Coffee Finder,4618,273
1797,APMEX,4655,167
1798,LaMetric,4661,237
1799,Swiggy,4678,125
1800,LocalStreet,4686,148
1801,Xoro receiver,4689,159
1802,Tele Star,4689,159
1803,Air France,4694,147
1804,ClickUp,4723,186
1805,CubicalSmartHome,4729,135
1806,Imou,4746,170
1807,Breezie,4792,184
1808,Financial Helper,4801,215
1809,Finley AI,4801,215
1810,Quaker,4827,208
1811,Pizza Hut,4898,210
1812,Invesco,4912,128
1813,Natural Remedies,4915,173
1814,Harmony (Retired),4964,195
1815,X home,4986,92
1816,LifeShield,4994,208
1817,The Dallas Morning News,5017,151
1818,Economist Espresso,5073,183
1819,Unify Circuit,5074,236
1820,Bosma Smart,5232,194
1821,Eco Watering,5237,189
1822,Horoscope.com,5314,247
1823,Shark,5333,218
1824,E*TRADE,5383,169
1825,Simple Radio,5475,229
1826,Out Radio,5561,321
1827,TripIt,5600,186
1828,Ebillity,5669,210
1829,Brizo,5689,191
1830,Renewate,5713,262
1831,MusicCast,5716,226
1832,WestJet,5728,188
1833,Levi's,5731,205
1834,Neiman Marcus,5731,205
1835,SwimOutlet.com,5731,205
1836,fbb online,5762,212
1837,Walmart,5762,234
1838,1Home for KNX and Loxone,5844,149
1839,Zyrtec®,5856,186
1840,My Mitsubishi Connect,5864,191
1841,Transavia,5946,262
1842,CVS Pharmacy,5950,198
1843,AcuRite,6046,211
1844,Delta Faucet,6054,188
1845,Wellow,6113,218
1846,Gro Connect,6118,205
1847,Rappi,6190,260
1848,Maybelline Tutorials,6271,225
1849,Fit Station,6285,200
1850,Las Vegas,6308,212
1851,Garnier,6346,207
1852,Walgreens,6366,188
1853,Rabobank,6376,315
1854,Tesco,6390,235
1855,1-800-Flowers,6421,216
1856,Runtastic,6449,317
1857,NASCAR Application,6517,249
1858,Headspace,6584,292
1859,Indiana,6585,105
1860,Smart Tub,6610,264
1861,Fashion Island,6636,202
1862,Irvine Spectrum Center,6636,202
1863,Real Simple Tips,6639,296
1864,NBC News,6643,317
1865,CNBC,6643,317
1866,Trainline,6654,285
1867,Filmfare,6667,241
1868,Orlando Sentinel,6756,206
1869,RNLI Near Me,6798,237
1870,CNN,6873,226
1871,Phyn Device,6947,313
1872,TVision,7052,209
1873,WebMD,7175,244
1874,Tasty,7182,324
1875,Ubiant,7189,209
1876,Flexom,7189,209
1877,Ulta Beauty,7261,258
1878,Aura Frame,7443,283
1879,Cardiff Tickets,7446,270
1880,Jeopardy!,7476,263
1881,Wait Wait Quiz,7577,292
1882,Krispie Kitchen,7740,342
1883,Trivia Crack,8019,293
1884,Thangamayil Jewellery,8070,324
1885,Nearest Station,8184,345
1886,Tell Me Something Good,8184,345
1887,PowerPlay,8218,362
1888,project nursery,8233,183
1889,QVC,8341,272
1890,Alcidae Garager,8482,351
1891,Domino's,8647,339
1892,Singapore Airlines,8913,290
1893,Telenet,9082,333
1894,Dunkin' Donuts,9084,320
1895,Firstpost,9160,314
1896,MyQ,9305,245
1897,simple commands,9690,369
1898,10is.in,10017,87
1899,KAYAK,11299,372
1900,Turn Off the Lights Support,11424,472
1901,Lenovo Link Pro,12324,501
1902,Wesley Emergency Room,13041,482
1903,Lorex Home,13700,481
1904,Ford,18264,665
1905,Toyota Finder,18801,765
1906,Cigna,23172,544
1907,Insights with Microsoft,34886,1572
1908,Xbox,34886,1572
1909,ofo,87175,4305

